Global attractors and fast-slow reduction for finite-state actor-critic mean dynamics

When a learning algorithm reshapes the data distribution it trains on, the long-run behavior depends on the joint evolution of the policy, the value estimate, and the data distribution. We study finite-state actor-critic mean dynamics on the enlarged phase space $(\theta,w,\mu)$, where $\theta$ is the actor parameter, $w$ is an auxiliary critic state, and $\mu$ is a state-law variable (the distribution over states induced by the current policy). The state-law coordinate follows the exact controlled-Markov equation $\delta \dot\mu = Q_\theta^*\mu$. Under a softmax actor with box confinement (a smooth proxy for parameter clipping), a uniformly coercive linear critic equation, and a Lipschitz generator family $\theta \mapsto Q_\theta$, we prove that for each $\delta > 0$ the resulting autonomous semiflow possesses a compact global attractor. Under a uniform exponential-mixing assumption, we prove that the invariant-law map $\theta \mapsto \mu_\theta$ is Lipschitz and that the reduced invariant-law system on $(\theta,w)$ is well posed. Under an additional pathwise exponential-stability estimate for the non-autonomous fast state equation, we show that the exact flow tracks the reduced flow on every finite time interval up to the initial layer, and that the exact attractors converge upper semicontinuously to the lifted reduced attractor as $\delta \to 0$. We also give a concrete finite-state reference-state minorization condition implying the pathwise hypothesis. All results are formalized in Lean 4 without custom axioms.

==> tracking_data.csv <==
t,state_defect_1,tracking_error_1,state_defect_05,tracking_error_05,state_defect_02,tracking_error_02,state_defect_01,tracking_error_01
0.0,0.5,1e-12,0.5,1e-12,0.5,1e-12,0.5,1e-12
0.01,0.4886642537618186,0.002614156333212464,0.4789767087955603,0.0025882546175443055,0.451050355516714,0.002512581448663259,0.4080748464888998,0.002392937445048815
0.02,0.47759410710911365,0.005157455321070786,0.45882384112830715,0.0050561874065966905,0.40681801040541665,0.004767967773337434,0.3328884879116184,0.004335157371242515
0.03,0.4667840586177976,0.007631065318474545,0.43950673762793196,0.007408357756112621,0.36685164810407567,0.006790668054894561,0.2713989392614092,0.005908617848475711
0.04,0.4562286724012257,0.010036168455392958,0.42099205866454303,0.00964918571000134,0.3307430340135737,0.008602888141175408,0.2211168919964181,0.007180399435405493
0.05,0.44592258029464305,0.01237395904438146,0.4032477370841753,0.011782954648077076,0.29812290877189385,0.010224744247928408,0.1800053176582927,0.008205402960826558
0.06,0.43586048389354604,0.014645641824870437,0.3862429325570078,0.013813813838428807,0.26865727228264913,0.011674457154271234,0.1463973046741764,0.009028559189448199
0.07,0.42603715643558226,0.016852430091195608,0.3699479874696331,0.015745780907376994,0.24204402142100823,0.012968528697524018,0.11892881824497248,0.009686638295074157
0.08,0.41644744451843285,0.018995543746074844,0.35433438429866126,0.017582744264171557,0.218009907843483,0.014121902130215747,0.0964836737691337,0.010209731374015873
0.09,0.40708626964869,0.021076207316097467,0.33937470440821793,0.019328465509571707,0.19630778550230832,0.01514810777103573,0.078148505956602,0.010622463283918082
0.1,0.39794862961904653,0.023095647960914317,0.3250425882185344,0.020986581850468006,0.1767141203409862,0.016059395260628412,0.06317591834155617,0.010944985431750265
0.11,0.3890295997131552,0.025055093503188214,0.3113126966969131,0.022560608536666582,0.15902673725287297,0.016866853621684164,0.050954327444769465,0.011193788369579072
0.12,0.3803243337393032,0.02695577050206205,0.2981606741259039,0.024053941330807016,0.1430627817447126,0.017580520220087326,0.040983285592146756,0.01138236685897201
0.13,0.37182806489559106,0.028798902388942033,0.28556311210661733,0.0254698590180642,0.12865687588469976,0.0182094796293491,0.032853287200543146,0.011521764159073272
0.14,0.36353610647061374,0.03058570768077462,0.2734975147577783,0.02681152595870298,0.11565945005078732,0.01876195331358818,0.02622924407035654,0.011621017450679533
0.15,0.3554438523847324,0.03231739828274263,0.2619422650734294,0.028081994683660516,0.1039352337484028,0.019245380964389464,0.020836963145048903,0.011687522339444395
0.16,0.3475467775779201,0.03399517788939643,0.2508765924041822,0.029284208530999806,0.09336189035460513,0.019666494253501088,0.01645208126255726,0.01172733112915117
0.17,0.3398404382508665,0.035620240490674415,0.24028054102862223,0.030421004319311495,0.08382878208355865,0.020031383695999216,0.012891010505691858,0.01174539689200707
0.18,0.33232047196657255,0.03719376898700681,0.2301349397829489,0.03149511505278642,0.07523585277007194,0.020345559256850387,0.01000352884784339,0.011745773181115748
0.19,0.3249825976200528,0.03871693391577652,0.22042137271819429,0.03250917265174319,0.06749261724663747,0.020614005277294067,0.007666717152738145,0.011731777443700075
0.2,0.31782261528402866,0.04019089228973284,0.2111221507554693,0.03346571070176142,0.06051724715650547,0.02084123024576856,0.005779997896258937,0.01170612473082544
0.21,0.3108364059386334,0.041616786546571916,0.20222028431063382,0.03436716721423119,0.05423574401131703,0.02103131189080798,0.004261075422967053,0.011671037101794263
0.22,0.3040199310932016,0.04299574360771724,0.19369945686063028,0.035215887390993225,0.04858119117625187,0.021187938030158962,0.0030426139212436087,0.01162833314098935
0.23,0.2973692323081699,0.04432887404340391,0.18554399942446015,0.03601412638580832,0.04349307725713303,0.02131444357091132,0.0020695190650937834,0.011579501202456238
0.24,0.29088043062500235,0.04561727134039158,0.1777388659324477,0.03676405205558805,0.038916684080321395,0.021413844019447334,0.0012967136275924274,0.011525759340636058
0.25,0.28454972591188477,0.04686201126805646,0.1702696094580397,0.037467747694632486,0.03480253310459813,0.021488865827194878,0.0006873173028392188,0.011468104348053357
0.26,0.2783733961327061,0.04806415133815328,0.1631223592869483,0.03812721474550326,0.03110588469102571,0.021541973868244926,0.00021115728389742294,0.01140735188075881
0.27,0.2723477965465847,0.049224730353237864,0.15628379879896137,0.03874437548063009,0.027786285187802462,0.02157539631765408,0.0001564505086472101,0.011344169292245035
0.28,0.26646935884490824,0.05034476803851981,0.14974114413824113,0.039321075649213,0.024807157267673574,0.021591147174423647,0.00043569873083026955,0.011279102501875929
0.29,0.2607345902325381,0.051425264751818495,0.14348212364840868,0.03985908708451966,0.022135429390315875,0.021591046650578635,0.0006431046979662458,0.011212597982751218
0.3,0.25514007245950265,0.05246720126625197,0.13749495804916873,0.04036011026718117,0.019741200655587154,0.02157673962721754,0.0007921781781095039,0.01114502075660781
0.31,0.24968246080916334,0.05347153862032479,0.13176834133168897,0.04082577684061173,0.01759743766957378,0.021549712359723278,0.0008939678440328391,0.011076669121925148
0.32,0.24435848304849223,0.05443921803017307,0.1262914223503928,0.041257652075189166,0.015679700367512872,0.0215113075973513,0.0009575084343301787,0.011007786709308964
0.33,0.23916493834575486,0.055371160858850535,0.12105378708927655,0.041657237278318715,0.013965894029133619,0.021462738266976242,0.0009901866670383175,0.010938572350153664
0.34,0.2340986961605518,0.0562682686377063,0.11604544158130786,0.04202597214797055,0.01243604498567974,0.021405099856765003,0.0009980406701642908,0.010869188156164694
0.35000000000000003,0.22915669511083325,0.0571314231351005,0.11125679545991207,0.04236523706772369,0.011072097756449018,0.02133938162282177,0.0009860050103566165,0.01079976613499245
0.36,0.22433594182117483,0.057961486467909606,0.10667864612200789,0.04267635534175876,0.0098577315685483,0.021266476730292833,0.0009581112054227736,0.010730413608041875
0.37,0.21963350975628243,0.05875930125150326,0.10230216348250665,0.04296059536862851,0.00877819440883476,0.02118719142993923,0.0009176518098491515,0.010661217648125651
0.38,0.21504653804339136,0.059525690784109034,0.09811887530064894,0.0432191727529863,0.007820152933677438,0.021102253361672027,0.000867314692426957,0.010592248715014255
0.39,0.21057223028692662,0.0602614592617141,0.09412065305901285,0.04345325235476978,0.006971556721990235,0.02101231906791734,0.0008092929221883427,0.010523563634548982
0.4,0.20620785337851122,0.06096739201989934,0.09029969837648993,0.04366395027563624,0.006221515501563579,0.020917980791854723,0.0007453746945739192,0.01045520804048107
0.41000000000000003,0.20195073630514837,0.06164425579923563,0.0866485299369899,0.04385233578270213,0.005560188109510866,0.020819772628482877,0.0006770169243447421,0.010387218376523635
0.42,0.19779826895814034,0.06229279903110409,0.0831599709161015,0.04401943316987837,0.004978682065952977,0.0207181760900276,0.0006054054727203662,0.010319623538372028
0.43,0.19374790094508,0.06291375214103193,0.07982713688839693,0.044166223557295575,0.004468962747088745,0.020613625141390826,0.0005315044369652577,0.010252446220941486
0.44,0.18979714040701795,0.06350782786685892,0.07664342419853887,0.04429364662950601,0.0040237712406068216,0.020506510756054475,0.0004560964893899344,0.010185704024212122
0.45,0.1859435528427018,0.0640757215892521,0.07360249877980263,0.04440260231329922,0.0036365500539702333,0.02039718503807164,0.00037981589166835583,0.010119410361361603
0.46,0.1821847599415901,0.06461811167229627,0.07069828540409434,0.04449395239610532,0.0033013759253142094,0.02028596495143882,0.0003031755149333071,0.010053575204923906
0.47000000000000003,0.17851843842715243,0.06513565981208035,0.06792495734799431,0.04456852208609262,0.003012899058350227,0.020173135694230557,0.00022658895435923032,0.009988205700230818
0.48,0.1749423189118055,0.06562901139137496,0.06527692645981464,0.04462710151514439,0.0027662881674861417,0.020058953751315514,0.00015038862912586382,0.009923306670065912
0.49,0.1714541847646715,0.0660987958386784,0.06274883361310107,0.04467044718600076,0.0025571807779904976,0.019943649656257556,7.484059679530031e-05,0.009858881030129052
0.5,0.16805187099319868,0.06654562699006272,0.06033553953245635,0.04469928336490374,0.002381638279061571,0.019827430490096665,1.5667867647728428e-07,0.009794930131342111
0.51,0.16473326313955156,0.06697010345240544,0.05803211597799307,0.04471430342114978,0.002236105275623901,0.019710482142063543,7.349561561886819e-05,0.009731454042127566
0.52,0.16149629619254952,0.0673728089667385,0.05583383727515845,0.04471617111498426,0.0021173728280582393,0.019592971354897945,0.00014598496491513568,0.009668451781409279
0.53,0.1583389535158241,0.06775431277056858,0.0537361721770927,0.04470552183530874,0.0020225452083150186,0.01947504757528161,0.0002172095875602187,0.009605921511136553
0.54,0.15525926579275012,0.06811516995815695,0.051734776047094366,0.04468296378868822,0.0019490098363513786,0.019356844627938644,0.00028709179929797823,0.009543860695541737
0.55,0.1522553099886212,0.06845592183785341,0.04982548334918174,0.04464907914115808,0.0018944100929384478,0.019238482230193865,0.00035557355895166065,0.009482266233039799
0.56,0.14932520833044222,0.0687770962856859,0.04800430043512327,0.04460442511432998,0.00185662073392312,0.019120067362171644,0.00042261282270972256,0.009421134565606656
0.5700000000000001,0.1464671273046373,0.06907920809450643,0.04626739861671486,0.04454953503729844,0.001833725657287344,0.019001695506378383,0.0004881805603447198,0.009360461769607517
0.58,0.14367927667289576,0.06936275931808178,0.0446111075124514,0.04448491935583218,0.0018239977981159283,0.01888345176909395,0.0005522583133167336,0.009300243631326574
0.59,0.14095990850631474,0.0696282396095997,0.04303190865811507,0.04441106660032569,0.0018258809480540261,0.018765411894817313,0.0006148361965119253,0.009240475709865248
0.6,0.13830731623793413,0.06987612655413852,0.04152642937116996,0.04432844431396374,0.0018379733152829036,0.018647643183939744,0.0006759112631899988,0.009181153389602612
0.61,0.13571983373370866,0.07010688599471492,0.04009143685919575,0.04423749994252851,0.001859012658614212,0.01853020532284591,0.0007354861673100066,0.009122271924011563
0.62,0.13319583438191268,0.0703209723515893,0.03872383256295037,0.04413866168725471,0.0018878628452024815,0.018413151134768824,0.0007935680693484937,0.009063826472310632
0.63,0.13073373020092804,0.0705188289345646,0.037420646724972084,0.04403233932210569,0.0019235016957541706,0.01829652725892987,0.0008501677414944897,0.009005812130165478
0.64,0.12833197096532795,0.0707008882480687,0.03617903317497001,0.043918924976815404,0.0019650099941208587,0.018180374764778615,0.0009052988361042402,0.00894822395543686
0.65,0.1259890433501364,0.07086757228885435,0.034996264323558124,0.04379879388700662,0.0020115615499259887,0.01806472970749598,0.0009589772878502156,0.008891056989799903
0.66,0.12370347009310773,0.07101929283619826,0.0338697263562,0.043672305112661874,0.002062414213513941,0.017949623630340125,0.0010112208253511001,0.008834306276910842
0.67,0.12147380917485096,0.07115645173451533,0.03279691461952716,0.04353980222618817,0.0021169017521338596,0.017835084018879788,0.0010620485724602835,0.00877796687768126
0.68,0.11929865301659126,0.07127944116834103,0.03177542919248383,0.04340161397127862,0.0021744265049770117,0.017721134711681547,0.0011114807229800627,0.008722033883120178
0.6900000000000001,0.11717662769534853,0.07138864392966818,0.030802970635028626,0.043258054893745124,0.0022344527425568472,0.017607796271584403,0.001159538275501304,0.008666502425129188
0.7000000000000001,0.1151063921762896,0.07148443367764733,0.02987733590739522,0.043109425945446075,0.0022965006630416562,0.01749508632129851,0.001206242817483938,0.008611367685564086
0.71,0.11308663756199722,0.07156717519069149,0.028996414453178576,0.04295601506241076,0.002360140964591362,0.01738301984671156,0.0012516163496579802,0.008556624903827095
0.72,0.11111608635838677,0.07163722461104115,0.028158184439761924,0.042798097718214925,0.002424989938574207,0.017271609470964608,0.0012956811434349236,0.00850226938320825
0.73,0.10919349175699034,0.07169492968187319,0.027360709149849283,0.04263593745363216,0.0024907050338071057,0.01716086570206922,0.0013384596253462888,0.008448296496158997
0.74,0.1073176369333182,0.07174062997704679,0.0266021335181037,0.04246978638354498,0.0025569808467307276,0.017050797156572664,0.001379974283602925,0.008394701688648157
0.75,0.10548733436100077,0.0717746571236005,0.025880680807119583,0.04229988568206833,0.0026235454967378224,0.01694141076153989,0.0014202475927530545,0.008341480483729652
0.76,0.10370142514141073,0.0717973350171245,0.025194649417180637,0.04212646604680004,0.0026901573497757347,0.0168327119369098,0.0014593019531515816,0.008288628484429461
0.77,0.10195877834845757,0.0718089800301454,0.02454240982446576,0.04194974814308075,0.002756602056862345,0.016724704760082643,0.0014971596425316092,0.008236141376039924
0.78,0.1002582903882468,0.07180990121367009,0.023922401642575197,0.04176994302911233,0.0028226898773553444,0.016617392114423396,0.0015338427774717056,0.008184014927901606
0.79,0.09859888437329295,0.07180040049204219,0.02333313080244226,0.04158725256274917,0.002888253259685669,0.016510775823205204,0.0015693732829424878,0.008132244994734222
0.8,0.09697950951097523,0.07178077285127298,0.022773166845896697,0.04140186979074792,0.002953144654887163,0.016404856770372983,0.0016037728684435981,0.008080827517575051
0.81,0.09539914050592657,0.07175130652101534,0.02224114032831781,0.041213979321228764,0.003017234540605873,0.016299635009376007,0.0016370630095130512,0.008029758524370906
0.8200000000000001,0.09385677697604433,0.07171228315034979,0.021735740326008446,0.04102375768007058,0.0030804096354108967,0.016195109861201318,0.0016692649336099707,0.00797903413026499
0.8300000000000001,0.09235144288181846,0.07166397797755927,0.021255712044079944,0.04083137365193577,0.0031425712851556042,0.016091280002632435,0.0017003996095488194,0.007928650537614795
0.84,0.09088218596866932,0.07160665999406979,0.020799854520812455,0.04063698860658947,0.0032036340048878786,0.015988143545661415,0.0017304877398141016,0.007878604035771425
0.85,0.08944807722199577,0.07154059210273521,0.02036701842460842,0.040440756811152306,0.0032635241613850896,0.015885698108893648,0.00175954975520487,0.007828891000647348
0.86,0.08804821033463517,0.07146603127064728,0.01995610393981495,0.040242825728899714,0.003322178782816043,0.015783940881708425,0.0017876058113585058,0.00777950789409701
0.87,0.08668170118644164,0.07138322867664929,0.019566058737835346,0.04004333630519363,0.003379544483328667,0.01568286868186175,0.0018146757867815166,0.007730451263130489
0.88,0.0853476873356932,0.07129242985373477,0.019195876030093983,0.03984242324111015,0.0034355764915239284,0.01558247800715959,0.0018407792820875901,0.007681717738979771
0.89,0.08404532752204502,0.07119387482650781,0.018844592699555518,0.03964021525530059,0.003490237772840188,0.015482765081764466,0.0018659356201944366,0.007633304036033989
0.9,0.08277380118074684,0.07108779824388323,0.01851128750762887,0.03943683533460293,0.003543498236823872,0.015383725897649025,0.001890163847274029,0.0075852069506581465
0.91,0.08153230796785571,0.07097442950720019,0.018195079373418355,0.03923240097389602,0.003595334021124552,0.015285356251661358,0.0019134827342964789,0.007537423359909118
0.92,0.08032006729617075,0.0708539928939234,0.017895125722398375,0.039027024405670796,0.003645726844842434,0.015187651778622857,0.0019359107790268837,0.007489950220162606
0.93,0.07913631788163211,0.07072670767709903,0.01761062090171217,0.038820812819769526,0.0036946634245527132,0.01509060798083929,0.001957466208371117,0.0074427845656586805
0.9400000000000001,0.07798031729992388,0.07059278824073488,0.017340794659404746,0.03861386857372716,0.003742134946980391,0.01499422025437154,0.0019781669809765257,0.007395923506980109
0.9500000000000001,0.07685134155303436,0.07045244419126526,0.01708491068500706,0.03840628939412677,0.0037881365928698063,0.014898483912378913,0.00199803079001748,0.007349364229469968
0.96,0.07574868464552487,0.07030588046526168,0.016842265208996232,0.038198168569367016,0.0038326671071221563,0.014803394205818693,0.0020170750661103742,0.007303103991597573
0.97,0.07467165817027244,0.07015329743354487,0.016612185658751222,0.037989595134219054,0.003875728410743684,0.014708946341759815,0.0020353169803061233,0.007257140123281519
0.98,0.07361959090345227,0.06999489100184905,0.016394029368727026,0.03778065404653498,0.003917325250574755,0.014615135499542922,0.0020527734471277315,0.007211470024175992
0.99,0.07259182840853179,0.06983085270818762,0.016187182342653594,0.03757142635645408,0.003957464883160511,0.014521956844999032,0.0020694611276197428,0.007166091161927235
1.0,0.07158773264905915,0.06966136981706206,0.01599105806566159,0.03736198936843729,0.003996156789469962,0.01442940554291823,0.002085396432390363,0.007121001070406641
1.01,0.07060668161002948,0.06948662541065422,0.015805096364319815,0.03715241679644633,0.004033412417486559,0.014337476767941587,0.0021005955246260477,0.007076197347925875
1.02,0.06964806892761949,0.06930679847713586,0.015628762312648536,0.036942778912569134,0.0040692449499850625,0.014246165714034302,0.0021150743230635705,0.007031677655439224
1.03,0.06871130352709026,0.06912206399622639,0.015461545182255843,0.03673314268938021,0.0041036690950582155,0.014155467602682083,0.002128848504913572,0.006987439714738017
1.04,0.06779580926865814,0.06893259302212396,0.015302957434814801,0.036523571936312234,0.004136700897202528,0.014065377689941226,0.002141933508725824,0.006943481306642116
1.05,0.06690102460114378,0.06873855276393104,0.015152533755177555,0.03631412743030089,0.004168357566972536,0.013975891272457686,0.0021543445371912107,0.006899800269191757
1.06,0.06602640222321243,0.06854010666369173,0.015009830123483003,0.036104867040956425,0.004198657327413535,0.013887003692563245,0.002166096559879316,0.00685639449584452
1.07,0.06517140875202504,0.06833741447215194,0.014874422924691544,0.03589584585050026,0.00422761927564852,0.013798710342543999,0.0021772043159085097,0.006813261933680044
1.08,0.06433552439912538,0.06813063232235136,0.01474590809403653,0.035687116268697555,0.004255263258156616,0.013711006668168376,0.002187682316549422,0.0067704005816167125
1.09,0.06351824265339157,0.06791991280115019,0.014623900296947157,0.035478728143004165,0.0042816097584196244,0.013623888171553928,0.002197544847762689,0.006727808488642531
1.1,0.06271906997088722,0.06770540501878858,0.014508032142055871,0.03527072886413787,0.0043066797957385106,0.013537350413444133,0.0022068059726707556,0.006685483752063574
1.11,0.06193752547145237,0.06748725467657452,0.014397953425958288,0.03506316346727261,0.00433049483414194,0.013451389014960334,0.00221547953397061,0.0066434245157718595
1.12,0.061173140641877954,0.06726560413279059,0.014293330408450045,0.034856074729047754,0.00435307670041063,0.013365999658886994,0.0022235791562837948,0.00660162896853589
1.1300000000000001,0.06042545904551305,0.06704059246690486,0.01419384511701649,0.03464950326057386,0.004374447510335333,0.01328117809054357,0.002231118248451902,0.006560095342315098
1.1400000000000001,0.059694036038157705,0.0668123555421686,0.014099194679399796,0.03444348759660906,0.004394629602413214,0.013196920118290958,0.0022381100057787817,0.006518821910600492
1.1500000000000001,0.05897843849009998,0.0665810260666796,0.014009090683113956,0.03423806428107215,0.004413645478260397,0.013113221613715795,0.0022445674122216763,0.006477806986783638
1.16,0.058278244514159194,0.06634673365298407,0.013923258560832652,0.034033267949050865,0.004431517749098002,0.013030078511532322,0.002250503242538837,0.0064370489225546315
1.17,0.05759304319960046,0.06610960487628839,0.013841437000607915,0.03382913140545664,0.004448269087716894,0.012947486809236203,0.0022559300643919533,0.006396546106331202
1.18,0.056922434351790896,0.06586976333134806,0.013763377379925279,0.0336256857004707,0.004463922185397373,0.012865442566543477,0.0022608602404113887,0.006356296961720092
1.19,0.05626602823747273,0.06562732968809543,0.01368884322264352,0.03342296020191881,0.004478499713302608,0.01278394190464279,0.002265305930223893,0.006316299946011357
1.2,0.055623445335527544,0.06538242174606763,0.01361760967790182,0.03322098266470693,0.004492024287916174,0.012702981005286999,0.0022692790924513373,0.006276553548707112
1.21,0.054994316093116835,0.06513515448769011,0.013549463020113395,0.0330197792974432,0.004504518440131777,0.012622556109747732,0.0022727914866770282,0.0062370562900848844
1.22,0.05437828068707928,0.06488564013046971,0.013484200169209482,0.032819374826366626,0.004516004587643008,0.012542663517654422,0.002275854675388933,0.006197806719797451
1.23,0.05377498879047504,0.06463398817814658,0.013421628230315674,0.032619792556696864,0.004526505010317039,0.012463299585735388,0.0022784800259002536,0.006158803415507862
1.24,0.05318409934416657,0.06438030547085204,0.013361564052095543,0.03242105443151371,0.00453604182826528,0.012384460726479828,0.00228067871224924,0.006120044981561844
1.25,0.05260528033333112,0.06412469623431802,0.013303833803006926,0.03222318108827299,0.004544636982348749,0.012306143406735005,0.0022824617170830175,0.0060815300476976045
1.26,0.05203820856879904,0.06386726212817724,0.01324827256476413,0.03202619191305598,0.00455231221688801,0.012228344146251714,0.0022838398335270904,0.006043257267791875
1.27,0.05148256947312152,0.06360810229339435,0.013194723942316022,0.031830105092649524,0.004559089064366195,0.01215105951619181,0.002284823667043079,0.0060052253186444055
1.28,0.05093805687126668,0.06334731339886446,0.013143039689684999,0.03163493766454715,0.00456498883193035,0.012074286137607484,0.0022854236372765735,0.005967432898799911
1.29,0.050404372785849694,0.0630849896872116,0.01309307935103532,0.03144070556495742,0.004570032589525375,0.011998020679902369,0.0022856499798973307,0.005929878727407044
1.3,0.04988122723680588,0.06282122301982024,0.013044709916362973,0.031247423674904073,0.004574241159499115,0.011922259859283094,0.002285512748435803,0.005892561543115377
1.31,0.04936833804541335,0.06255610292112752,0.01299780549122831,0.031055105864495856,0.004577635107543165,0.011847000437209154,0.0022850218161132307,0.005855480103009375
1.32,0.048865430642582475,0.062289716622204956,0.012952246979971882,0.03086376503544186,0.004580234734839261,0.011772239218847264,0.002284186877670291,0.005818633181579713
1.33,0.048372237881319224,0.06202214910365424,0.012907921781879605,0.03067341316188618,0.004582060071298799,0.011697973051537067,0.002283017451196412,0.0057820195697313725
1.34,0.047888499853286026,0.0617534831378401,0.01286472349978074,0.03048406132962901,0.004583130869791452,0.01162419882327241,0.0022815228799578646,0.005745638073828094
1.35,0.047413963709373785,0.06148379933048242,0.012822551660588433,0.03029571977380105,0.004583466601269848,0.011550913461202975,0.00227971233422819,0.0057094875147726265
1.36,0.046948383484205936,0.06121317616162829,0.012781311447305543,0.030108397915055485,0.004583086450704932,0.011478113930161266,0.0022775948131210644,0.005673566727123838
1.37,0.046491519924499736,0.0609416900260204,0.012740913442044866,0.02992210439433586,0.004582009313757518,0.011405797231216333,0.002275179146425943,0.005637874558247408
1.3800000000000001,0.04604314032120582,0.06066941527288068,0.012701273379623679,0.029736847106278913,0.004580253794117195,0.011333960400259066,0.0022724739964484764,0.005602409867502184
1.3900000000000001,0.04560301834535119,0.06039642424512391,0.012662311911316504,0.02955263323130705,0.004577838201441198,0.01126260050662009,0.002269487859855479,0.005567171525460102
1.4000000000000001,0.045170933887516584,0.060122787318015763,0.012623954378360835,0.02936946926646393,0.004574780549847723,0.011191714651723639,0.002266229069523673,0.005532158413160335
1.41,0.044746672900873974,0.05984857293728782,0.012586130594832379,0.0291873610550418,0.004571098556899411,0.01112129996777729,0.002262705796396758,0.005497369421395046
1.42,0.044330027247714954,0.05957384765672229,0.012548774639515314,0.029006313815050783,0.0045668096430417915,0.011051353616501142,0.0022589260513433684,0.005462803450028891
1.43,0.04392079454940501,0.059298676175217155,0.012511824656414983,0.02882633216657572,0.004561930931449298,0.01098187278789517,0.002254897687025914,0.005428459407348707
1.44,0.0435187780396914,0.05902312137334098,0.012475222663567709,0.028647420158063625,0.004556479248241541,0.010912854699047583,0.002250628399771082,0.005394336209444794
1.45,0.04312378642130599,0.05874724434938727,0.012438914369820142,0.028469581291585583,0.004550471123038191,0.010844296592983207,0.002246125731447668,0.005360432779622171
1.46,0.042735633725793254,0.05847110445493664,0.01240284899926325,0.028292818547112825,0.004543922789817412,0.010776195737553576,0.0022413970713496267,0.0053267480478413065
1.47,0.042354139176504324,0.05819475932993319,0.012366979123016875,0.028117134405845512,0.004536850188052277,0.01070854942436733,0.0022364496580847826,0.005293280950187426
1.48,0.04197912705469509,0.05791826493728268,0.01233126049807276,0.027942530872631363,0.004529268964099442,0.010641354967762112,0.0022312905814676487,0.0052600304283673405
1.49,0.04161042656866509,0.05764167559697933,0.012295651912918704,0.02776900949751049,0.004521194472815959,0.010574609703818086,0.0022259267844162434,0.005226995429234438
1.5,0.04124787172588318,0.057365044019764985,0.012260115039673058,0.02759657139641948,0.004512641779382154,0.010508310989410935,0.0022203650648555673,0.00519417490433946
1.51,0.04089130120803652,0.05708842134032713,0.012224614292470903,0.02742521727108728,0.0045036256613131265,0.010442456201306127,0.002214612077621747,0.005161567809506468
1.52,0.040540558248949754,0.056811857150039946,0.012189116691855295,0.027254947428155152,0.004494160610640341,0.010377042735292191,0.0022086743363702865,0.005129173104434642
1.53,0.040195490515316235,0.05653539952925271,0.012153591734935909,0.027085761797549873,0.004484260836246423,0.010312068005354197,0.002202558215489092,0.005096989752323672
1.54,0.03985594999018682,0.056259095079128324,0.012118011271082807,0.02691765995013856,0.004473940266340293,0.010247529442884151,0.0021962699520081674,0.005065016719522447
1.55,0.039521792859162685,0.05598298895303659,0.01208234938293784,0.026750641114693413,0.004463212551056528,0.01018342449593021,0.0021898156475168573,0.0050332529752002975
1.56,0.03919287939923832,0.0557071248875058,0.012046582272532302,0.026584704194192954,0.004452091065171415,0.01011975062848297,0.002183201270076429,0.00500169749104043
1.57,0.038869073870242965,0.05543154523273322,0.012010688152304771,0.02641984778148354,0.0044405889109170316,0.010056505319796821,0.002176432656136096,0.004970349240954214
1.58,0.03855024440882904,0.055156290982659645,0.011974647140829853,0.02625607017432738,0.004428718920889696,0.009993686063747204,0.002169515512446263,0.004939207200815421
1.59,0.03823626292495541,0.05488140180460954,0.011938441163060087,0.026093369389859844,0.004416493661041021,0.009931290368222045,0.0021624554179706656,0.004908270348215005
1.6,0.03792700500082091,0.05460691606849796,0.011902053854913275,0.025931743178476185,0.004403925433741351,0.009869315754546054,0.0021552578257967303,0.004877537662233394
1.61,0.03762234979219281,0.05433287087560926,0.011865470472019468,0.025771189037174208,0.00439102628090926,0.009807759756937262,0.0021479280650424926,0.004847008123232299
1.62,0.0373221799320862,0.05405930208694634,0.011828677802470433,0.025611704222367304,0.0043778079871987785,0.00974661992199613,0.002140471342759409,0.004816680712662835
1.6300000000000001,0.03702638143674686,0.05378624435115531,0.011791664083405706,0.025453285762192718,0.004364282083238358,0.0096858938082231,0.00213289274583206,0.004786554412891109
1.6400000000000001,0.036734843613890455,0.05351373113202565,0.011754418921284149,0.02529593046833195,0.004350459848913801,0.009625578985566263,0.0021251972428700805,0.004756628207039454
1.6500000000000001,0.03644745897315138,0.05324179473556884,0.011716933215691006,0.025139634947361073,0.004336352316690051,0.009565673034998251,0.002117389686096871,0.004726901078843465
1.6600000000000001,0.03616412313869888,0.05297046633667657,0.011679199086540248,0.02498439561164978,0.004321970274966946,0.009506173548118724,0.002109474813228651,0.004697372012523099
1.67,0.03588473476397325,0.05269977600536202,0.011641209804534314,0.024830208689826494,0.0043073242714629645,0.009447078126784636,0.002101457249348626,0.00466803999266846
1.68,0.035609195448501496,0.05242975273258321,0.011602959724748008,0.024677070236822335,0.004292424616622381,0.009388384382764153,0.0020933415087711627,0.00463890400413855
1.69,0.03533740965674814,0.052160424455654136,0.011564444223215231,0.024524976143515176,0.004277281387040421,0.009330089937416575,0.00208513199689786,0.004609963031973391
1.7,0.03506928463895742,0.05189181808324231,0.011525659636391072,0.02437392214598369,0.004261904428905949,0.009272192421394765,0.002076833012063295,0.004581216061317783
1.71,0.034804730353950375,0.051623959519956936,0.011486603203376466,0.024223903834388827,0.004246303361451931,0.009214689474369986,0.002068448747370666,0.004552662077357189
1.72,0.03454365939382964,0.05135687369052877,0.011447273010791625,0.024074916661495444,0.004230487580415554,0.009157578744777767,0.002059983292517109,0.0045243000652641086
1.73,0.03428598691055751,0.05109058456358451,0.011407667940190769,0.02392695595084765,0.004214466261502792,0.009100857889585395,0.0020514406356060277,0.004496129010155919
1.74,0.03403163054436453,0.05082511517501742,0.01136778761791335,0.02378001690461168,0.004198248363851409,0.009044524574077728,0.0020428246649482062,0.0044681478970612365
1.75,0.03378051035395091,0.05056048765095658,0.011327632367275076,0.0236340946110965,0.004181842633494859,0.008988576471662846,0.0020341391708492695,0.004440355710897487
1.76,0.03353254874844225,0.0502967232303374,0.011287203162998027,0.023489184051966927,0.004165257606819184,0.008933011263694557,0.0020253878473852627,0.004412751436455864
1.77,0.033287670421062954,0.050033842287076274,0.01124650158779228,0.0233452801091584,0.0041485016140137,0.008877826639312691,0.002016574294161022,0.004385334058395585
1.78,0.03304580228448861,0.04977186435185063,0.011205529790996538,0.02320237757150559,0.004131582782511689,0.008823020295298994,0.0020077020180571115,0.004358102561245747
1.79,0.03280687340784283,0.04951080813348904,0.011164290449196645,0.02306047114109558,0.004114509040418546,0.008768589935948867,0.0019987744349605485,0.004331055929414962
1.8,0.03257081495530145,0.049250691539972,0.011122786728736456,0.022919555439355255,0.004097288119925602,0.008714533272957126,0.001989794871478656,0.004304193147207591
1.81,0.03233756012627109,0.04899153169904841,0.011081022250045036,0.022779625012883498,0.004079927560709629,0.008660848025318413,0.001980766566639258,0.0042775131988473936
1.82,0.03210704409710452,0.048733344978469234,0.011039001053702036,0.02264067433903702,0.004062434713310137,0.008607531919239658,0.001971692673572667,0.004251015068506309
1.83,0.031879203964321756,0.04847614700584116,0.010996727568170384,0.022502697831279755,0.004044816742491242,0.008554582688065748,0.001962576261175797,0.004224697740339872
1.84,0.0316539786893002,0.048219952688105555,0.010954206579127046,0.02236568984430401,0.004027080630578328,0.008501998072216799,0.0019534203157622887,0.00419856019852749
1.85,0.03143130904440672,0.047964776230643796,0.010911443200321225,0.022229644678932986,0.004009233180773619,0.008449775819136363,0.001944227742691318,0.004172601427318595
1.86,0.031211137560531843,0.04771063115601276,0.01086844284590005,0.02209455658681042,0.003991281020447102,0.008397913683249297,0.0019350013679808598,0.004146820411081914
1.87,0.03099340847600185,0.04745753032231556,0.01082521120413571,0.021960419774889134,0.003973230604400024,0.008346409425930651,0.0019257439399011922,0.004121216134360756
1.8800000000000001,0.030778067686831778,0.04720548594120805,0.01078175421249683,0.021827228409721844,0.0039550882181024205,0.008295260815482902,0.0019164581305501915,0.0040957875819310485
1.8900000000000001,0.030565062698292844,0.04695450959554803,0.010738078034005727,0.021694976621565387,0.0039368599809016525,0.008244465627122305,0.0019071465374088659,0.004070533738864068
1.9000000000000001,0.030354342577761706,0.04670461225668823,0.010694189034827106,0.021563658508302885,0.003918551849201202,0.008194021642972449,0.001897811684879791,0.004045453590591386
1.9100000000000001,0.030145857908824625,0.046455804301418546,0.010650093763035162,0.021433268139192052,0.003900169619610372,0.008143926652066535,0.0018884560258035643,0.0040205461229738115
1.92,0.029939560746603422,0.046208095528560256,0.01060579892850666,0.021303799558445524,0.0038817189320596857,0.008094178450355122,0.0018790819429568284,0.003995810322372562
1.93,0.0297354045742807,0.045961495175216915,0.010561311383894711,0.021175246788650043,0.0038632052728865274,0.008044774840721997,0.0018696917505313104,0.003971245175723281
1.94,0.029533344260790906,0.045716011932685624,0.01051663810663217,0.021047603834030065,0.003844633977885814,0.007995713633004525,0.0018602876955903236,0.00394684967061229
1.95,0.029333336019652823,0.045471653962032815,0.01047178618192346,0.020920864683563106,0.0038260102353281367,0.007946992644020962,0.0018508719595078382,0.0039226227953544635
1.96,0.02913533736891738,0.045228428909338286,0.010426762786677868,0.020795023313950167,0.003807339088941708,0.007898609697602282,0.0018414466593856815,0.00389856353907328
1.97,0.028939307092200273,0.04498634392061235,0.010381575174345903,0.02067007369244933,0.003788625440859561,0.007850562624627966,0.0018320138494511973,0.003874670891782561
1.98,0.028745205200780166,0.04474540565638899,0.010336230660617507,0.02054600977957577,0.0037698740545316634,0.007802849263067624,0.0018225755224329232,0.0038509438444688793
1.99,0.02855299289672908,0.04450562030600197,0.01029073660994162,0.020422825531674627,0.0037510895576001735,0.007755467458025467,0.0018131336109179497,0.0038273813891755715
2.0,0.028362632537057952,0.044266993601544624,0.010245100422834996,0.020300514903371286,0.003732276444736171,0.007708415061788737,0.0018036899886865188,0.0038039825190879506
2.0100000000000002,0.02817408759884732,0.044029530831520614,0.010199329523942091,0.020179071849903002,0.0037134390804431927,0.007661689933879529,0.0017942464720286377,0.003780746228618459
2.02,0.02798732264534254,0.04379323685418829,0.01015343135080915,0.02005849032933832,0.0036945817018180227,0.007615289941108938,0.0017848048210370449,0.0037576715134930716
2.0300000000000002,0.027802303292987385,0.04355811611060459,0.010107413343346527,0.0199387643046868,0.0036757084212781788,0.007569212957634658,0.0017753667408814122,0.003734757370838615
2.04,0.027618996179375355,0.04332417263737057,0.010061282933944149,0.019819887745904013,0.0036568232292482072,0.007523456865020206,0.0017659338830612326,0.00371200279926856
2.05,0.027437368932095696,0.04309141007908632,0.010015047538207478,0.019701854631797022,0.0036379299968087864,0.0074780195522962944,0.001756507846639832,0.003689406798970507
2.06,0.02725739013845252,0.042859831700515716,0.00996871454629178,0.019584658951832312,0.0036190324783070826,0.007432898916024361,0.0017470901794542915,0.0036669683717932833
2.07,0.027079029316031233,0.04262944039846947,0.009922291314801712,0.019468294707851275,0.0036001343139283604,0.007388092860360934,0.0017376823793092688,0.003644686521334012
2.08,0.026902256884098197,0.04240023871340867,0.009875785159230266,0.019352755915697156,0.0035812390322285115,0.007343599297124165,0.0017282858951461755,0.0036225602530239875
2.09,0.02672704413580773,0.04217222884077304,0.009829203346915505,0.019238036606755576,0.0035623500526276164,0.007299416145860105,0.0017189021281961425,0.0036005885742154964
2.1,0.02655336321119728,0.04194541264204016,0.009782553090486479,0.01912413082941486,0.0035434706878656463,0.007255541333911292,0.0017095324331096728,0.0035787704942674137
2.11,0.02638118707095205,0.041719791655518756,0.009735841541775314,0.019011032650445098,0.0035246041464173095,0.007211972796484473,0.0017001781190674192,0.0035571050246297475
2.12,0.026210489470917753,0.04149536710688101,0.009689075786176282,0.01889873615630394,0.0035057535348693714,0.00716870847672002,0.0016908404508713115,0.0035355911789286543
2.13,0.026041244937344832,0.04127213991943787,0.009642262837427529,0.018787235454368306,0.003486921860259007,0.007125746325760796,0.0016815206500155888,0.0035142279730495662
2.14,0.02587342874284293,0.04105011072416345,0.009595409632794483,0.018676524674097916,0.003468112032372961,0.007083084302821174,0.0016722198957370704,0.003493014425219959
2.15,0.025707016883029565,0.04082927986947077,0.009548523028637401,0.018566597968131537,0.0034493268660080734,0.007040720375256354,0.0016629393260484404,0.003471949556091397
2.16,0.025541986053853938,0.0406096474307448,0.00950160979634207,0.018457449513318902,0.003430569083192836,0.006998652518631243,0.0016536800387488837,0.003451032388820191
2.17,0.025378313629578098,0.04039121321963651,0.009454676618597446,0.018349073511692127,0.0034118413153721994,0.0069568787167882395,0.0016444430924191789,0.003430261949146418
2.18,0.025215977641399934,0.04017397679312351,0.009407730086000043,0.018241464191378204,0.0033931461055526357,0.006915396961915898,0.0016352295073942535,0.003409637265473442
2.19,0.025054956756699998,0.039957937462339665,0.009360776693971729,0.018134615807455318,0.0033744859104098968,0.0068742052546157395,0.0016260402667191975,0.003389157368944351
2.2,0.024895230258895396,0.03974309430117953,0.009313822839973396,0.01802852264275487,0.0033558631023583585,0.006833301603969166,0.0016168763170855138,0.00336882129351862
2.21,0.02473677802788754,0.03952944615468168,0.009266874820997195,0.017923179008612344,0.0033372799715840618,0.00679268402760258,0.0016077385697506053,0.0033486280760464116
2.22,0.02457958052108422,0.03931699164719493,0.009219938831326657,0.017818579245568955,0.00331873872803945,0.006752350551752606,0.001598627901435723,0.00332857675634185
2.23,0.024423618754984444,0.03910572919033223,0.009173020960547729,0.017714717724024998,0.003300241503402135,0.006712299211329376,0.001589545155209593,0.0033086663772555203
2.24,0.024268874287306952,0.03889565699071548,0.009126127191799283,0.017611588844849757,0.003281790352996028,0.006672528049979143,0.0015804911413518363,0.0032888959847451327
2.25,0.024115329199653646,0.0386867730575165,0.009079263400247672,0.017509187039946195,0.003263387257676942,0.0066330351201454585,0.0015714666381991815,0.0032692646279439685
2.2600000000000002,0.023962966080688153,0.03847907520979732,0.00903243535177678,0.017407506772774972,0.0032450341256818893,0.006593818483129288,0.001562472392975467,0.0032497713592288258
2.27,0.023811768009818435,0.03827256108365534,0.008985648701878013,0.017306542538839842,0.003226732794442966,0.006554876209147353,0.0015535091226021036,0.0032304152342862436
2.2800000000000002,0.023661718541369225,0.0380672281391754,0.008938908994731043,0.017206288866133512,0.0032084850323657044,0.006516206377389699,0.0015445775144946605,0.0032111953121771175
2.29,0.0235128016892312,0.03786307366719477,0.008892221662465505,0.017106740315548874,0.003190292540572348,0.00647780707607537,0.0015356782273399094,0.0031921106553999823
2.3000000000000003,0.02336500191197466,0.037660094795883836,0.008845592024590343,0.0170078914812547,0.0031721569546114825,0.006439676402506589,0.0015268118918579932,0.003173160329952407
2.31,0.023218304098412745,0.03745828849714633,0.008799025287584583,0.016909736991039037,0.003154079846132918,0.006401812463121437,0.0015179791115479402,0.0031543434053905584
2.32,0.02307269355360453,0.037257651592843444,0.008752526544636763,0.016812271506619347,0.0031360627245282657,0.006364213373544536,0.0015091804634167483,0.0031356589548879876
2.33,0.02292815598528486,0.03705818076084638,0.008706100775527137,0.01671548972392617,0.0031181070385394305,0.006326877258637009,0.001500416498694146,0.003117106055292418
2.34,0.022784677490708227,0.03685987254091927,0.008659752846641444,0.016619386373354306,0.003100214177832794,0.006289802252543886,0.0014916877435297016,0.0030986837871808115
2.35,0.022642244543897627,0.03666272334043763,0.008613487511110796,0.016523956219988867,0.0030823854745428703,0.006252986498740287,0.0014829946996758325,0.003080391234912827
2.36,0.022500843983284113,0.03646672943994517,0.008567309409066137,0.016429194063804498,0.003064622204781653,0.006216428150075504,0.0014743378451560485,0.0030622274866833332
2.37,0.02236046299972927,0.036271886998554215,0.008521223068005512,0.01633509473984024,0.003046925590118099,0.0061801253688158475,0.0014657176349176515,0.003044191634572091
2.38,0.022221089124916604,0.03607819205919088,0.008475232903260799,0.01624165311835013,0.00302929679902475,0.006144076326685233,0.0014571345014698922,0.003026282774593436
2.39,0.02208271022010555,0.0358856405536897,0.00842934321856037,0.016148864104931382,0.003011736948295596,0.0061082792049043655,0.0014485888555085813,0.0030085000067424095
2.4,0.021945314465233956,0.03569422830774238,0.008383558206683461,0.016056722640632126,0.0029942471044314134,0.006072732194228048,0.0014400810865250468,0.002990842435041774
2.41,0.021808890348362087,0.0355039510457017,0.008337881950194026,0.015965223702037123,0.00297682828499779,0.006037433494980704,0.0014316115634035453,0.0029733091675847034
2.42,0.021673426655445693,0.03531480439524576,0.008292318422254641,0.015874362301334988,0.002959481459950397,0.006002381317089689,0.0014231806350020193,0.002955899316578192
2.43,0.021538912460432158,0.03512678389190499,0.008246871487510243,0.015784133486367535,0.002942207552935172,0.005967573880117316,0.001414788630722863,0.0029386119983835224
2.44,0.021405337115669498,0.03493988498345624,0.008201544903039593,0.015694532340660372,0.0029250074425561934,0.00593300941329139,0.0014064358610677008,0.0029214463335564544
2.45,0.021272690242615244,0.03475410303418419,0.00815634231936635,0.01560555398343777,0.002907881963618242,0.005898686155532962,0.0013981226181802864,0.002904401446883975
2.46,0.021140961722843743,0.03456943332901741,0.008111267281529111,0.015517193569621168,0.0028908319083410516,0.005864602355482751,0.0013898491763778553,0.0028874764674213793
2.47,0.021010141689337125,0.03438587107754004,0.00806632323020029,0.015429446289813353,0.0028738580275450287,0.005830756271526294,0.001381615792667601,0.0028706705285267975
2.48,0.02088022051805527,0.034203411417881135,0.008021513502855626,0.01534230737026826,0.0028569610318119887,0.005797146171817202,0.001373422707253047,0.002853982767894947
2.49,0.02075118881977467,0.034022049420485756,0.007976841334984885,0.015255772072846785,0.0028401415926184725,0.005763770334297202,0.0013652701440278747,0.0028374123275889396
2.5,0.02062303743219096,0.03384178009177158,0.007932309861343079,0.015169835694960498,0.0028234003434443045,0.005730627046716674,0.001357158311057316,0.0028209583540704797
2.5100000000000002,0.02049575741227394,0.033662598377671826,0.007887922117238544,0.015084493569503643,0.002806737880854615,0.005697714606651583,0.0013490874010482212,0.002804619998228508
2.52,0.02036934002887003,0.03348449916706969,0.00784368103985078,0.01499974106477292,0.002790154765557662,0.005665031321520575,0.00134105759180847,0.0027883964154080676
2.5300000000000002,0.020243776755546117,0.033307477295124455,0.007799589469580037,0.014915573584376896,0.002773651523437781,0.005632575508597637,0.0013330690466949457,0.0027722867654352834
2.54,0.020119059263663308,0.03313152754649423,0.007755650151421101,0.014831986567135635,0.00275722864656458,0.005600345495026249,0.001325121915050631,0.002756290212642676
2.5500000000000003,0.0199951794156793,0.032956644658457324,0.0077118657363600684,0.014748975486970517,0.002740886594178482,0.00556833961782921,0.0013172163326300446,0.0027404059258926416
2.56,0.019872129258666438,0.032782823323933175,0.00766823878279177,0.014666535852784712,0.002724625793652735,0.005536556223918576,0.0013093524220165742,0.00272463307859927
2.57,0.0197499010180463,0.03261005819440871,0.007624771757954285,0.014584663208336568,0.0027084466414331043,0.005504993670103264,0.0013015302930263761,0.0027089708487496034
2.58,0.019628487091528646,0.03243834388276895,0.007581467039377565,0.014503353132102437,0.002692349503954916,0.005473650323094104,0.0012937500431057236,0.0026934184189226773
2.59,0.019507880043248882,0.03226767496603766,0.0075383269163451505,0.014422601237135624,0.0026763347185383424,0.0054425245595101646,0.0012860117577159214,0.0026779749763082283
2.6,0.01938807259810349,0.0320980459880274,0.00749535359136666,0.014342403170914675,0.0026604025942627008,0.00541161476587998,0.001278315510709227,0.002662639712723569
2.61,0.01926905763626996,0.03192945146190368,0.00745254918165561,0.014262754615187334,0.002644553412818107,0.005380919338643042,0.0012706613646960019,0.002647411824628576
2.62,0.019150828187912028,0.031761885872664875,0.0074099157206164445,0.014183651285809395,0.002628787429338697,0.00535043668415125,0.00126304937140298,0.0026322905131416774
2.63,0.019033377428060883,0.03159534367953881,0.007367455159333791,0.014105088932574117,0.0026131048732138673,0.005320165218665018,0.0012554795720199907,0.0026172749840517318
2.64,0.01891669867166834,0.03142981931829997,0.007325169368063933,0.01402706333903958,0.0025975059488799745,0.005290103368351562,0.0012479519975412412,0.0026023644478310737
2.65,0.018800785368826567,0.03126530720350956,0.007283060137727282,0.013949570322350335,0.002581990836593495,0.005260249569280173,0.001240466669095941,0.0025875581196466713
2.66,0.018685631100149425,0.031101801730677447,0.0072411291814005185,0.013872605733053323,0.0025665596931842005,0.005230602267415674,0.0012330235982704885,0.00257285521936923
2.67,0.018571229572309833,0.03093929727835376,0.007199378135805179,0.013796165454911302,0.0025512126527895695,0.0052011599186120305,0.0012256227874222203,0.0025582549715832403
2.68,0.018457574613729544,0.030777788210144874,0.007157808562793022,0.013720245404710452,0.002535949827572548,0.005171920988602308,0.001218264229987276,0.002543756605593417
2.69,0.018344660170415805,0.030617268876663717,0.007116421950824958,0.013644841532066299,0.0025207713084188788,0.005142883952989952,0.0012109479107774712,0.0025293593554327476
2.7,0.018232480301940024,0.030457733617407667,0.007075219716446313,0.01356994981922377,0.0025056771656183363,0.005114047297236246,0.0012036738062711771,0.0025150624598668236
2.71,0.01812102917755498,0.030299176762575042,0.007034203205752099,0.013495566280856852,0.0024906674495295267,0.005085409516647987,0.0011964418848965375,0.002500865162399224
2.72,0.018010301072446278,0.03014159263481475,0.006993373695844185,0.013421686963864365,0.002475742191225705,0.005056969116364496,0.001189252107306693,0.0024867667112756786
2.73,0.017900290364112226,0.02998497555091384,0.006952732396280137,0.013348307947162352,0.002460901403126936,0.005028724611341295,0.001182104426648345,0.002472766359485956
2.74,0.01779099152887076,0.029829319823425182,0.0069122804505097335,0.013275425341475133,0.002446145079613604,0.00500067452633407,0.0011749987888226565,0.002458863364766195
2.75,0.01768239913848646,0.02967461976223551,0.006872018937302493,0.013203035289124032,0.0024314731976248227,0.004972817395881235,0.00116793513274005,0.002445056989599015
2.7600000000000002,0.017574507856917942,0.029520869676077588,0.0068319488721604316,0.013131133963814212,0.002416885717243966,0.004945151764285394,0.0011609133905671198,0.0024313465012145707
2.77,0.017467312437175697,0.029368063873985217,0.006792071208720607,0.013059717570420348,0.0024023825822642175,0.0049176761855935225,0.0011539334879685503,0.0024177311715891103
2.7800000000000002,0.017360807718293403,0.029216196666694616,0.0067523868401416776,0.012988782344769412,0.002387963720744679,0.0048903892235757085,0.0011469953443405956,0.0024042102774429752
2.79,0.01725498862240571,0.029065262367994116,0.006712896600478135,0.012918324553423843,0.0023736290455481646,0.004863289451703279,0.0011400988730402295,0.002390783100238214
2.8000000000000003,0.01714985015192938,0.028915255296022846,0.006673601266039664,0.012848340493462673,0.0023593784548665564,0.004836375453126207,0.0011332439816065243,0.002377448926175474
2.81,0.017045387386842803,0.028766169774518735,0.006634501556734396,0.012778826492261919,0.0023452118327320637,0.004809645820648689,0.0011264305719770329,0.0023642070461892817
2.82,0.01694159548206653,0.028618000134019994,0.006595598137396963,0.012709778907274094,0.0023311290495159342,0.004783099156703996,0.0011196585406979542,0.0023510567559433815
2.83,0.016838469664934075,0.028470740713019582,0.006556891619101113,0.012641194125807942,0.0023171299624117347,0.004756734073329383,0.0011129277791288583,0.0023379973558254608
2.84,0.016736005232756757,0.02832438585907321,0.006518382560455338,0.012573068564806,0.0023032144159087498,0.0047305491921378895,0.001106238173640528,0.002325028150939934
2.85,0.016634197550472796,0.028178929929865704,0.006480071468880966,0.012505398670623169,0.0022893822422498378,0.004704543144291362,0.0010995896058096921,0.002312148451100615
2.86,0.01653304204838546,0.028034367294232698,0.006441958801874148,0.01243818091880522,0.002275633261879517,0.0046787145704713096,0.001092981952606542,0.002299357570823668
2.87,0.016432534219981143,0.027890692333142397,0.006404044968250644,0.012371411813865862,0.0022619672838776195,0.00465306212084976,0.0010864150865778077,0.0022866548293192235
2.88,0.016332669619828044,0.027747899440636437,0.006366330329372283,0.012305087889064648,0.0022483841063849486,0.004627584455058287,0.00107988887602406,0.002274039550480722
2.89,0.016233443861551455,0.027605983024732383,0.00632881520035522,0.012239205706186362,0.002234883517012176,0.004602280242157308,0.0010734031851729053,0.0022615110628771418
2.9,0.016134852615883766,0.027464937508288212,0.0062914998512618725,0.012173761855317877,0.0022214652932427414,0.004577148160604061,0.0010669578743469632,0.0022490686997412856
2.91,0.01603689160878663,0.02732475732983003,0.006254384508273314,0.012108752954626933,0.0022081292028212074,0.004552186898218735,0.001060552800127068,0.002236711798958624
2.92,0.015939556619643525,0.027185436944344887,0.006217469354843352,0.012044175650141764,0.0021948750041327347,0.004527395152152336,0.0010541878155110318,0.0022244397030563023
2.93,0.01584284347951692,0.02704697082403923,0.0061807545328353974,0.01198002661553027,0.00218170244657212,0.0045027716288518205,0.0010478627700679644,0.0022122517591910418
2.94,0.015746748069474625,0.026909353459063312,0.006144240143640123,0.011916302551879698,0.0021686112709015104,0.004478315044025183,0.0010415775100881541,0.002200147319135648
2.95,0.015651266318976176,0.026772579358204263,0.006107926249273921,0.011853000187478036,0.002155601209599345,0.004454024122605704,0.001035331878728285,0.0021881257392666886
2.96,0.015556394204320423,0.026636643049547548,0.006071812873461702,0.01179011627759552,0.002142671987198974,0.004429897598715926,0.0010291257161526568,0.002176186380550116
2.97,0.015462127747153942,0.026501539081106862,0.006035900002697159,0.011727647604266145,0.002129823320619173,0.00440593421563007,0.0010229588596708528,0.0021643286085269997
2.98,0.01536846301303274,0.026367262021427917,0.006000187587288042,0.011665590976071616,0.0021170549194819976,0.004382132725737897,0.0010168311438717437,0.0021525517932996507
2.99,0.015275396110042139,0.026233806460159992,0.005964675542381559,0.011603943227924851,0.0021043664864260903,0.004358491890505467,0.0010107424007516075,0.0021408553095152993
3.0,0.015182923187467834,0.02610116700860249,0.005929363748970906,0.011542701220855156,0.002091757717408438,0.004335010480436607,0.0010046924598408058,0.0021292385363511634
3.0100000000000002,0.015091040434518699,0.025969338300223854,0.005894252054884808,0.011481861841794061,0.002079228301997582,0.004311687275034004,0.0009986811483257974,0.002117700857498128
3.02,0.01499974407909932,0.02583831499115491,0.0058593402757571855,0.011421422003362991,0.002066777923659835,0.0042885210627597314,0.0009927082911667107,0.0021062416611443147
3.0300000000000002,0.01490903038662883,0.025708091760658136,0.005824628195980286,0.011361378643660824,0.002054406260036279,0.004265510640994452,0.0009867737112132513,0.0020948603399585375
3.04,0.014818895658908149,0.025578663311570105,0.005790115569639154,0.011301728726053228,0.0020421129832119966,0.004242654815996505,0.0009808772293166124,0.0020835562910720973
3.0500000000000003,0.014729336233030077,0.025450024370723967,0.005755802121427789,0.011242469238963826,0.00202989775997775,0.004219952402861937,0.000975018664436833,0.0020723289160618497
3.06,0.014640348480332133,0.02532216968934692,0.00572168754754776,0.011183597195664918,0.002017760252084222,0.00419740222548165,0.0009691978337479368,0.0020611776209324972
3.0700000000000003,0.014551928805392578,0.02519509404343645,0.0056877715165890574,0.01112510963407115,0.0020057001164885957,0.004175003116499765,0.0009634145527406268,0.002050101816097105
3.08,0.014464073645063857,0.025068792234116677,0.00565405367039451,0.01106700361653401,0.001993717005593809,0.004152753917271768,0.0009576686353200969,0.0020391009163601703
3.09,0.014376779467547118,0.024943259087971126,0.005620533624904556,0.011009276229636378,0.001981810567480591,0.0041306534778203785,0.0009519598939027318,0.002028174340896305
3.1,0.014290042771502698,0.024818489457359538,0.005587210970987133,0.010951924583990469,0.0019699804461343895,0.00410870065679364,0.0009462881395081446,0.00201732151323325
3.11,0.014203860085196363,0.02469447822071269,0.005554085275249698,0.010894945814035162,0.001958226281663422,0.004086894321420176,0.0009406531818505481,0.002006541861230282
3.12,0.014118227965680408,0.02457122028280978,0.005521156080833478,0.010838337077836713,0.0019465477105105045,0.004065233347466668,0.0009350548294244643,0.001995834817059672
3.13,0.014033142998007508,0.024448710575038723,0.005488422908192292,0.01078209555688836,0.0019349443656607734,0.004043716619192117,0.0009294928895913213,0.0019851998171857566
3.14,0.013948601794479654,0.024326944055637956,0.005455885255855275,0.010726218455913816,0.0019234158768403065,0.004022343029304376,0.0009239671686595008,0.001974636302345123
3.15,0.013864600993922949,0.024205915709921977,0.005423542601171061,0.010670703002670867,0.0019119618707110764,0.004001111478915131,0.0009184774719656064,0.0019641437175256793
3.16,0.013781137260996945,0.024085620550491016,0.0053913944010384185,0.01061554644775653,0.001900581971057469,0.0039800208774947166,0.0009130236039497364,0.0019537215119457274
3.17,0.013698207285531172,0.023966053617424654,0.005359440092619461,0.01056074606441304,0.001889275798970913,0.003959070142826204,0.0009076053682315344,0.0019433691390323693
3.18,0.013615807781887423,0.02384720997846146,0.005327679094037752,0.010506299148337117,0.0018780429730247405,0.003938258200960665,0.0009022225676820206,0.0019330860564006347
3.19,0.013533935488352355,0.023729084729163463,0.005296110805061316,0.010452203017489003,0.0018668831094468263,0.0039175839861709805,0.0008968750044932028,0.0019228717258321648
3.2,0.013452587166552732,0.02361167299306699,0.005264734607769328,0.010398455011903895,0.0018557958222851223,0.003897046440905938,0.0008915624802454669,0.0019127256132532855
3.21,0.01337175960089787,0.023494969921818543,0.005233549867204368,0.010345052493503593,0.0018447807235681957,0.003876644515743599,0.0008862847959738573,0.0019026471887125807
3.22,0.013291449598043625,0.023378970695300594,0.005202555932010577,0.010291992845911369,0.0018338374234628807,0.003856377169345282,0.0008810417522314706,0.0018926359263595205
3.23,0.013211653986381355,0.023263670521741997,0.005171752135055607,0.010239273474267285,0.0018229655304234926,0.003836243368408987,0.0008758331491499627,0.0018826913044216464
3.24,0.01313236961554698,0.023149064637818517,0.005141137794039463,0.010186891805044729,0.0018121646513397094,0.003816242087622157,0.0008706587865001669,0.0018728128051823667
3.25,0.013053593355953463,0.023035148308739872,0.005110712212089141,0.010134845285869332,0.0018014343916772368,0.0037963723096154367,0.0008655184637484936,0.0018629999149585852
3.2600000000000002,0.012975322098341513,0.022921916828327338,0.005080474678338165,0.01008313138533884,0.0017907743556152544,0.0037766330249150437,0.00086041198011233,0.00185325212407772
3.27,0.012897552753352803,0.022809365519079305,0.005050424468493686,0.010031747592844087,0.001780184146180086,0.0037570232318960284,0.0008553391346151074,0.0018435689268547772
3.2800000000000002,0.012820282251118198,0.022697489732226572,0.005020560845389821,0.009980691418392695,0.0017696633653729865,0.0037375419367349783,0.0008502997261367051,0.0018339498215698136
3.29,0.012743507540867949,0.022586284847778304,0.004990883059526996,0.00992996039243249,0.001759211614294376,0.0037181881533622785,0.000845293553463855,0.001824394310444677
3.3000000000000003,0.012667225590556552,0.022475746274557284,0.004961390349599415,0.009879552065677422,0.0017488284932654086,0.0036989609034145388,0.000840320415339324,0.0018149018996191923
3.31,0.012591433386506146,0.022365869450227338,0.004932081943007649,0.009829464008935973,0.0017385136019431036,0.0036798592161883525,0.0008353801105080993,0.001805472099129013
3.3200000000000003,0.012516127933065335,0.02225664984131076,0.004902957056361901,0.009779693812938473,0.0017282665394338093,0.0036608821285909476,0.0008304724377622419,0.0017961044228816947
3.33,0.012441306252283124,0.022148082943197533,0.004874014895969281,0.009730239088168169,0.0017180869044020053,0.0036420286850938344,0.0008255971959849617,0.001786798388633215
3.34,0.012366965383598383,0.022040164280146102,0.0048452546583115375,0.00968109746469259,0.0017079742951758847,0.003623297937684622,0.0008207541841930288,0.0017775535179646584
3.35,0.012293102383543641,0.021932889405276268,0.004816675530509462,0.009632266591996619,0.0016979283098479403,0.0036046889458191678,0.0008159432015766299,0.0017683693362583464
3.36,0.012219714325460984,0.021826253900555148,0.004788276690775639,0.009583744138817463,0.0016879485463746624,0.003586200776374171,0.0008111640475388926,0.0017592453726745783
3.37,0.012146798299233819,0.021720253376774468,0.004760057308857202,0.009535527792979781,0.0016780346026711301,0.0035678325035991,0.0008064165217338548,0.0017501811601275952
3.38,0.012074351411029194,0.02161488347352214,0.004732016546464601,0.009487615261233873,0.0016681860767018275,0.0035495832090685075,0.0008017004241021031,0.0017411762352622095
3.39,0.012002370783051552,0.021510139859147015,0.004704153557691715,0.009440004269094138,0.0016584025665711266,0.003531451981634459,0.0007970155549070768,0.0017322301384299355
3.4,0.011930853553311138,0.02140601823071564,0.004676467489423852,0.00939269256067915,0.0016486836706064434,0.003513437917378237,0.0007923617147674866,0.0017233424136644526
3.41,0.011859796875400286,0.021302514313964904,0.004648957481734661,0.009345677898553784,0.0016390289874428365,0.0034955401195636004,0.0007877387046911766,0.0017145126086590134
3.42,0.011789197918281702,0.02119962386324742,0.004621622668275149,0.009298958063571339,0.0016294381161016114,0.0034777576985881575,0.0007831463261056548,0.0017057402747417405
3.43,0.011719053866087514,0.021097342661472007,0.004594462176648273,0.009252530854718888,0.0016199106560670362,0.003460089771936181,0.000778584380888292,0.0016970249668518123
3.44,0.011649361917926426,0.020995666520037648,0.004567475128776977,0.009206394088962067,0.0016104462073613934,0.003442535464130425,0.0007740526713957419,0.0016883662435158153
3.45,0.011580119287701529,0.020894591278763863,0.004540660641260352,0.00916054560109314,0.0016010443706147015,0.0034250939066856056,0.0007695510004913642,0.0016797636668241522
3.46,0.011511323203937107,0.020794112805814502,0.00451401782572225,0.009114983243579067,0.001591704747134881,0.0034077642380600515,0.0007650791715725358,0.001671216802406339
3.47,0.011442970909612327,0.02069422699761797,0.004487545789147118,0.009069704886411123,0.0015824269389732581,0.00339054560360863,0.0007606369885959641,0.0016627252194075792
3.48,0.011375059662005582,0.020594929778781357,0.00446124363421041,0.00902470841695524,0.001573210548988735,0.003373437155534842,0.0007562242561026666,0.0016542884904646726
3.49,0.01130758673254395,0.020496217102002945,0.004435110459596547,0.008979991739806403,0.00156405518090863,0.0033564380528443016,0.0007518407792416193,0.0016459061916826445
3.5,0.011240549406662192,0.020398084947977457,0.00440914536031034,0.008935552776640876,0.0015549604393889638,0.00333954746129711,0.0007474863637928486,0.001637577902610321
3.5100000000000002,0.01117394498366775,0.020300529325299632,0.004383347427978523,0.008891389466071487,0.001545925930069858,0.0033227645533609462,0.0007431608161887482,0.0016293032062166812
3.52,0.011107770776612513,0.020203546270362915,0.004357715751142632,0.008847499763504407,0.0015369512596311585,0.0033060885081642177,0.0007388639435358391,0.0016210816888674873
3.5300000000000002,0.011042024112172255,0.02010713184725421,0.0043322494155447755,0.008803881640996214,0.0015280360358445044,0.0032895185114484304,0.0007345955536334214,0.0016129129403008036
3.54,0.010976702330530164,0.020011282147647524,0.004306947504403635,0.00876053308711322,0.0015191798676235102,0.0032730537555226147,0.0007303554549944469,0.0016047965536034603
3.5500000000000003,0.010911802785268043,0.019915993290690326,0.00428180909868392,0.00871745210679098,0.0015103823650730597,0.0032566934392152525,0.0007261434568626157,0.0015967321251876276
3.56,0.010847322843262508,0.0198212614228917,0.0042568332773563755,0.008674636721196505,0.0015016431395350471,0.0032404367678292023,0.0007219593692308068,0.0015887192547671125
3.5700000000000003,0.010783259884585839,0.01972708271800344,0.004232019117652364,0.008632084967590103,0.0014929618036334524,0.0032242829530940154,0.0007178030028573978,0.0015807575453337108
3.58,0.010719611302412613,0.019633453376900256,0.0042073656953089955,0.008589794899189485,0.0014843379713165294,0.003208231213120749,0.0007136741692823634,0.0015728466031332822
3.59,0.010656374502931776,0.01954036962745742,0.0041828720848077205,0.008547764585034867,0.0014757712578979953,0.003192280772355449,0.0007095726808424851,0.0015649860376427682
3.6,0.010593546905261597,0.01944782772442505,0.004158537359605585,0.008505992109855032,0.0014672612800966656,0.00317643086153252,0.0007054983506857848,0.0015571754615466005
3.61,0.010531125941369845,0.019355823949301243,0.0041343605923602755,0.008464475573934649,0.0014588076560734242,0.0031606807176299268,0.00070145099278629,0.0015494144907131635
3.62,0.010469109055999515,0.019264354610202095,0.00411034085514661,0.00842321309298305,0.0014504100054675284,0.003145029583822845,0.0006974304219559135,0.0015417027441713693
3.63,0.010407493706594995,0.019173416041729507,0.004086477219668372,0.008382202798003946,0.00144206794943047,0.0031294767094383613,0.0006934364538578874,0.0015340398440878422
3.64,0.010346277363235346,0.019083004604837972,0.004062768757462587,0.00834144283516608,0.0014337811106590603,0.0031140213499107894,0.0006894689050183089,0.0015264254157437152
3.65,0.010285457508569795,0.018993116686698452,0.004039214540097369,0.008300931365675779,0.0014255491134267384,0.0030986627667349276,0.0006855275928376869,0.0015188590875104824
3.66,0.010225031637755566,0.018903748700560774,0.004015813639363541,0.008260666565649444,0.001417371583613103,0.0030834002274223726,0.0006816123356013781,0.0015113404908285721
3.67,0.010164997258400144,0.018814897085615345,0.003992565127460268,0.008220646625988093,0.001409248148732889,0.0030682330054561113,0.000677722952489912,0.0015038692601829773
3.68,0.010105351890506653,0.01872655830685188,0.003969468077175575,0.008180869752253184,0.0014011784379617254,0.0030531603802458895,0.0006738592635879836,0.0014964450330811063
3.69,0.010046093066420902,0.01863872885491835,0.003946521562059324,0.008141334164542602,0.0013931620821637791,0.003038181637084303,0.0006700210898942238,0.0014890674500301349
3.7,0.009987218330781866,0.018551405245976704,0.003923724656592187,0.008102038097368702,0.001385198713914848,0.0030232960671018327,0.0006662082533293034,0.001481736154513691
3.71,0.009928725240473946,0.018464584021558816,0.003901076436347961,0.008062979799535908,0.0013772879675257865,0.003008502967222604,0.0006624205767443714,0.0014744507929696504
3.72,0.00987061136458256,0.018378261748420832,0.003878575978151777,0.008024157534022192,0.0013694294790638217,0.002993801640121474,0.0006586578839273827,0.0014672110147674333
3.73,0.009812874284351403,0.018292435018396225,0.0038562223602315315,0.007985569577857898,0.0013616228863752022,0.0029791913941789594,0.0006549199996113142,0.0014600164721852438
3.74,0.009755511593141142,0.018207100448248748,0.0038340146623643268,0.007947214222009058,0.0013538678291028505,0.0029646715434387683,0.0006512067494798268,0.0014528668203884765
3.75,0.009698520896391227,0.018122254679523386,0.003811951966020133,0.007909089771259703,0.001346163948705903,0.002950241407564169,0.0006475179601742598,0.001445761717406735
3.7600000000000002,0.009641899811581811,0.018037894378397257,0.0037900333544970133,0.007871194544095683,0.0013385108884771402,0.002935900311794415,0.0006438534592984047,0.0014387008241121824
3.77,0.00958564596820044,0.017954016235529946,0.0037682579130553506,0.00783352687259009,0.0013309082935591965,0.0029216475869028313,0.0006402130754237234,0.0014316838041971147
3.7800000000000002,0.009529757007705864,0.017870616965911745,0.003746624729043191,0.0077960851022879085,0.0013233558109599919,0.0029074825691526307,0.0006365966380950105,0.0014247103241519232
3.79,0.009474230583496834,0.017787693308713937,0.0037251328920215876,0.007758867592094154,0.001315853089567498,0.002893404600256,0.0006330039778342789,0.0014177800532436113
3.8000000000000003,0.009419064360881801,0.017705242027135693,0.0037037814938820635,0.007721872714161804,0.0013083997801628389,0.002879413027330746,0.0006294349261440901,0.0014108926634937569
3.81,0.009364256017047379,0.017623259908252975,0.0036825696289612964,0.00768509885377977,0.0013009955354330582,0.002865507202858719,0.0006258893155127732,0.0014040478296571957
3.8200000000000003,0.009309803241031478,0.017541743762865103,0.0036614963941511425,0.007648544409262992,0.0012936400099826662,0.002851686484643623,0.0006223669794162001,0.0013972452291995952
3.83,0.009255703733694665,0.01746069042534215,0.0036405608890053287,0.007612207791844239,0.0012863328603457402,0.002837950235769493,0.0006188677523215613,0.0013904845422771928
3.84,0.009201955207693846,0.01738009675347213,0.003619762215840594,0.007576087425564593,0.0012790737449934753,0.002824297824559674,0.0006153914696900298,0.0013837654517145914
3.85,0.009148555387456403,0.017299959628307215,0.003599099479835721,0.0075401817471662524,0.0012718623243456184,0.002810728624534742,0.0006119379679790926,0.0013770876429837764
3.86,0.009095502009155543,0.017220275954010378,0.003578571789125684,0.007504489205987064,0.0012646982607780188,0.0027972420143720367,0.0006085070846433283,0.0013704508041829655
3.87,0.009042792820685652,0.01714104265770211,0.0035581782548917973,0.00746900826385416,0.0012575812186301771,0.002783837377865417,0.0006050986581381812,0.00136385462601607
3.88,0.008990425581639871,0.01706225668930622,0.0035379179914500902,0.007433737394979489,0.0012505108642125728,0.00277051410388357,0.0006017125279192959,0.0013572988017706566
3.89,0.008938398063285224,0.016983915021396734,0.0035177901163337966,0.007398675085857009,0.0012434868658129927,0.002757271586330934,0.000598348534444848,0.0013507830272987409
3.9,0.00888670804854197,0.01690601464904401,0.0034977937503735124,0.007363819835158769,0.0012365088937015267,0.0027441092241066722,0.0005950065191761,0.0013443070009946934
3.91,0.008835353331960838,0.016828552589661372,0.0034779280177751337,0.007329170153633491,0.001229576620135786,0.002731026421065319,0.0005916863245775117,0.0013378704237756445
3.92,0.008784331719701388,0.016751525882851392,0.0034581920461924653,0.007294724564006039,0.001222689719365233,0.002718022585977309,0.0005883877941179616,0.0013314729990604457
3.93,0.008733641029510575,0.01667493159025296,0.003438584966798053,0.007260481600876112,0.001215847867635067,0.0027050971324886763,0.00058511077226997,0.0013251144327494635
3.94,0.008683279090702767,0.01659876679538841,0.003419105914350684,0.0072264398106203775,0.0012090507431888886,0.00269224947908292,0.0005818551045100318,0.0013187944332049284
3.95,0.008633243744137986,0.016523028603510403,0.0033997540272597826,0.0071925977512929395,0.0012022980262712535,0.0026794790490416442,0.0005786206373173952,0.0013125127112299517
3.96,0.00858353284220148,0.01644771414144991,0.0033805284476470243,0.007158953992528527,0.0011955893991296707,0.002666785270405758,0.0005754072181746173,0.0013062689800495964
3.97,0.00853414424878407,0.01637282055746342,0.0033614283214046248,0.007125507115445018,0.0011889245460160458,0.0026541675759375605,0.000572214695565676,0.00130006295529006
3.98,0.00848507583926117,0.016298345021082072,0.0033424527982518493,0.007092255712548068,0.0011823031531873474,0.002641625403081993,0.0005690429189756374,0.0012938943549596904
3.99,0.008436325500472797,0.016224284722958726,0.0033236010317881926,0.0070591983876356346,0.0011757249089059396,0.0026291581939286712,0.0005658917388892126,0.0012877628994286128
4.0,0.008387891130702818,0.01615063687471846,0.003304872179543672,0.0070263337557034955,0.0011691895034400268,0.00261676539517397,0.000562761006789203,0.001281668311409967
4.01,0.00833977063965985,0.016077398708807866,0.003286265403027566,0.0069936604428531,0.001162696629062765,0.0026044464580852744,0.0005596505751541692,0.0012756103159408672
4.0200000000000005,0.008291961948456383,0.0160045674783435,0.0032677798677736014,0.006961177086196979,0.0011562459800502634,0.002592200838461012,0.0005565602974583195,0.0012695886403619183
4.03,0.008244462989587586,0.015932140456963173,0.003249414743383361,0.006928882333768149,0.0011498372526815848,0.0025800279965950135,0.0005534900281679578,0.001263603014298842
4.04,0.008197271706912534,0.015860114938677505,0.0032311692035675854,0.006896774844428466,0.0011434701452359697,0.002567927397240044,0.0005504396227401509,0.0012576531696440463
4.05,0.008150386055632008,0.01578848823772011,0.00321304242618492,0.006864853287778194,0.001137144357990505,0.0025558985095704423,0.0005474089376201752,0.0012517388405364205
4.0600000000000005,0.008103804002268622,0.015717257688399378,0.003195033593278218,0.006833116344065915,0.0011308595932184584,0.0025439408071458725,0.000544397830239407,0.0012458597633431268
4.07,0.008057523524645394,0.015646420644952863,0.0031771418911086258,0.006801562704101649,0.001124615555184838,0.0025320537678762967,0.0005414061590118813,0.0012400156766418924
4.08,0.008011542611864764,0.015575974481398525,0.003159366510188444,0.006770191069166487,0.0011184119501438383,0.002520236873984949,0.0005384337833325148,0.0012342063212017473
4.09,0.007965859264287056,0.015505916591388724,0.0031417066453116593,0.0067390001509264885,0.0011122484863343995,0.002508489611973308,0.0005354805635736648,0.0012284314399644836
4.1,0.00792047149350883,0.0154362443880659,0.003124161495581923,0.006707988671345699,0.00110612487397721,0.002496811472585736,0.0005325463610821313,0.0012226907780267249
4.11,0.007875377322341004,0.015366955303915963,0.0031067302644391948,0.006677155362600218,0.0011000408252691551,0.002485201950773397,0.0005296310381763814,0.0012169840826213862
4.12,0.007830574784786215,0.015298046790625297,0.0030894121596838353,0.0066464989669935415,0.0010939960543784322,0.002473660545661227,0.0005267344581428857,0.0012113111031007429
4.13,0.0077860619260166075,0.01522951631893571,0.0030722063935005872,0.006616018236871302,0.0010879902774406647,0.002462186760511742,0.0005238564852336758,0.0012056715909165572
4.14,0.007741836802350965,0.015161361378503158,0.0030551121824786698,0.006585711934538219,0.0010820232125530183,0.002450780102691452,0.0005209969846613483,0.0012000652996047023
4.15,0.007697897481230842,0.015093579477753527,0.003038128747632207,0.006555578832174891,0.0010760945797683164,0.002439440083635336,0.000518155822596511,0.0011944919847658442
4.16,0.007654242041197468,0.015026168143743523,0.003021255314417104,0.006525617711755194,0.001070204101089045,0.002428166218815364,0.0005153328661638978,0.0011889514040485105
4.17,0.007610868571867768,0.014959124922018008,0.003004491112747698,0.006495827364965456,0.0010643515004623572,0.002416958027704419,0.0005125279834388152,0.0011834433171322156
4.18,0.007567775173910052,0.014892447376470497,0.0029878353770119714,0.006466206593122026,0.0010585365037724115,0.0024058150337439854,0.0005097410434428129,0.001177967485709197
4.19,0.007524959959019029,0.014826133089204052,0.002971287346083651,0.006436754207092388,0.0010527588388340448,0.0023947367643110673,0.0005069719161400199,0.0011725236734675404
4.2,0.007482421049890831,0.014760179660392558,0.002954846263335087,0.0064074690272150625,0.0010470182353864432,0.0023837227506848246,0.0005042204724333699,0.0011671116460746367
4.21,0.007440156580197921,0.014694584708143332,0.002938511376646913,0.006378349883220613,0.0010413144250858153,0.0023727725280133227,0.000501486584159827,0.0011617311711599188
4.22,0.007398164694561893,0.0146293458683599,0.0029222819384180365,0.006349395614153763,0.001035647141498286,0.0023618856352822792,0.0004987701240870557,0.0011563820182988183
4.23,0.007356443548528713,0.014564460794605827,0.0029061572055719687,0.006320605068294793,0.0010300161200922364,0.0023510616152814245,0.0004960709659078688,0.0011510639589948912
4.24,0.0073149913085408524,0.014499927157969161,0.0028901364395643725,0.006291977103083934,0.0010244210982306434,0.0023403000145736375,0.0004933889842373418,0.0011457767666638308
4.25,0.0072738061519104225,0.014435742646928318,0.0028742189063880597,0.006263510585043874,0.0010188618151631967,0.002329600383462138,0.0004907240546077052,0.001140520216617591
4.26,0.007232886266792082,0.014371904967217852,0.002858403876576654,0.00623520438970443,0.0010133380120194158,0.002318962275959402,0.0004880760534639039,0.0011352940860476224
4.2700000000000005,0.007192229852154175,0.014308411841696511,0.002842690625207922,0.006207057401528326,0.0010078494317986575,0.0023083852497563506,0.0004854448581591564,0.001130098154008663
4.28,0.007151835117751193,0.014245261010213506,0.0028270784319053277,0.006179068513835317,0.0010023958193631222,0.002297868866190156,0.0004828303469499584,0.0011249322014029173
4.29,0.007111700284094247,0.014182450229478394,0.002811566580839031,0.006151236628729684,0.0009969769214290825,0.002287412690214208,0.0004802323989923085,0.0011197960109632366
4.3,0.0070718235824215325,0.014119977272930406,0.0027961543607251116,0.006123560657025573,0.0009915924865585568,0.0022770162903663627,0.0004776508943364899,0.001114689367239019
4.3100000000000005,0.007032203254669578,0.014057839930608218,0.0027808410648242354,0.006096039518176277,0.0009862422651498726,0.002266679238739966,0.00047508571392229637,0.0011096120565793899
4.32,0.006992837553442488,0.013996036009022217,0.0027656259909397685,0.0060686721402005706,0.0009809260094294503,0.0022564011109524884,0.00047253673957470266,0.0011045638671179359
4.33,0.006953724741981193,0.013934563331025718,0.0027505084414144454,0.0060414574596124315,0.0009756434734427,0.002246181486116272,0.0004700038539986462,0.0010995445887572175
4.34,0.006914863094133028,0.013873419735687953,0.002735487723125818,0.006014394421349267,0.0009703944130448061,0.002236019946808221,0.0004674869407741422,0.0010945540131528375
4.3500000000000005,0.0068762508943193135,0.013812603078168617,0.0027205631474808145,0.005987481978703524,0.000965178585891735,0.0022259160790413235,0.0004649858843520649,0.001089591933700118
4.36,0.0068378864375051585,0.01375211122959119,0.002705734030411633,0.005960719093250577,0.0009599957514307977,0.0022158694722339556,0.0004625005700480411,0.0010846581455167814
4.37,0.006799768029165265,0.013691942076918762,0.0026909996923665247,0.005934104734781509,0.0009548456708909914,0.002205879719181514,0.00046003088403856474,0.0010797524454292384
4.38,0.0067618939852527316,0.013632093522830957,0.002676359458304467,0.005907637881233441,0.0009497281072746722,0.0021959464160272724,0.0004575767133560005,0.0010748746319568792
4.39,0.006724262632164857,0.01357256348560082,0.002661812657686058,0.005881317518623197,0.0009446428253462313,0.002186069162234683,0.0004551379458825888,0.0010700245052993052
4.4,0.006686872306710945,0.013513349898971905,0.002647358624463636,0.005855142640978861,0.0009395895916242125,0.002176247560557898,0.00045271447034667123,0.0010652018673190655
4.41,0.0066497213560768875,0.013454450712038546,0.0026329966970729535,0.005829112250273383,0.0009345681743700984,0.0021664812170142933,0.00045030617631702796,0.001060406521529278
4.42,0.006612808137792303,0.013395863889124338,0.002618726218421852,0.005803225356357633,0.0009295783435798732,0.0021567697408556574,0.000447912954197327,0.0010556382730775304
4.43,0.0065761310196950085,0.013337587409663176,0.002604546535880492,0.005777480976895566,0.0009246198709723652,0.002147112744541435,0.0004455346952216832,0.0010508969287332248
4.44,0.006539688379895825,0.013279619268080689,0.0025904570012672545,0.005751878137299271,0.0009196925299819192,0.0021375098437105833,0.0004431712914503283,0.0010461822968724777
4.45,0.006503478606743496,0.013221957473676549,0.0025764569708391916,0.005726415870663193,0.0009147960957461843,0.0021279606571543708,0.0004408226357625056,0.0010414941874642425
4.46,0.0064675000987893805,0.013164600050507513,0.002562545805277261,0.0057010932177020135,0.0009099303450968987,0.0021184648067902323,0.00043848862185302817,0.0010368324120567651
4.47,0.006431751264750263,0.01310754503726963,0.0025487228696740027,0.0056759092266847055,0.0009050950565501203,0.0021090219176322367,0.0004361691442261728,0.0010321967837626511
4.48,0.006396230523471713,0.013050790487186326,0.0025349875335185512,0.005650862953373914,0.0009002900102959011,0.0020996316177673835,0.0004338640981910169,0.0010275871172463202
4.49,0.0063609363038926725,0.01299433446789211,0.002521339170682868,0.005625953460961952,0.000895514988187851,0.002090293538328125,0.0004315733798564425,0.0010230032287105173
4.5,0.0063258670450060395,0.012938175061318113,0.0025077771594061993,0.005601179820009405,0.0008907697737332576,0.0020810073134650553,0.0004292968861252522,0.0010184449358813796
4.51,0.006291021195822921,0.012882310363581617,0.0024943008822804202,0.005576541108383848,0.0008860541520826493,0.0020717725803228726,0.0004270345146901722,0.0010139120579968353
4.5200000000000005,0.0062563972153338865,0.012826738484872258,0.0024809097262338264,0.005552036411197836,0.0008813679100201366,0.002062588979012181,0.00042478616402674696,0.0010094044157917814
4.53,0.006221993572470219,0.012771457549342335,0.002467603082513481,0.005527664820750899,0.0008767108359525322,0.0020534561525865636,0.00042255173339067476,0.0010049218314867048
4.54,0.006187808746066614,0.012716465694995627,0.0024543803466705594,0.0055034254364672575,0.0008720827198990255,0.002044373747014938,0.00042033112281014695,0.001000464128773082
4.55,0.006153841224820211,0.012661761073578137,0.0024412409185415873,0.005479317364837422,0.0008674833534816351,0.0020353414111567436,0.00041812423308251745,0.0009960311328004456
4.5600000000000005,0.006120089507254067,0.012607341850470133,0.0024281842022310096,0.005455339719358798,0.000862912529913773,0.0020263587967382923,0.0004159309657684185,0.0009916226701648378
4.57,0.006086552101674747,0.012553206204578726,0.002415209606093982,0.005431491620478512,0.0008583700439910302,0.0020174255583265133,0.0004137512231867646,0.000987238568895099
4.58,0.006053227526134908,0.012499352328229574,0.0024023165427173865,0.005407772195534177,0.0008538556920802964,0.0020085413533057483,0.00041158490840853545,0.0009828786584407112
4.59,0.006020114308391666,0.012445778427061571,0.00238950442890129,0.005384180578696107,0.0008493692721092128,0.0019997058418508296,0.0004094319252535561,0.0009785427696580307
4.6000000000000005,0.005987210985866853,0.012392482719921494,0.002376772685640738,0.005360715910911751,0.000844910583556624,0.0019909186869059847,0.0004072921782838357,0.0009742307348001855
4.61,0.005954516105606156,0.012339463438760356,0.002364120738104991,0.005337377339848903,0.0008404794274408101,0.001982179554159025,0.00040516557279890453,0.0009699423875030311
4.62,0.005922028224238374,0.012286718828528498,0.0023515480156193203,0.005314164019838807,0.0008360756063109376,0.0019734881120179737,0.00040305201483048503,0.0009656775627733816
4.63,0.005889745907933452,0.012234247147073052,0.0023390539516446873,0.005291075111820698,0.0008316989242350692,0.001964844031587476,0.0004009514111377177,0.0009614360969766866
4.64,0.005857667732362293,0.012182046665035973,0.002326637983757207,0.005268109783287456,0.0008273491867909488,0.0019562469866449272,0.00039886366920194316,0.000957217827825374
4.65,0.005825792282654341,0.012130115665753505,0.002314299553628829,0.005245267208230819,0.0008230262010554545,0.001947696653618769,0.000396788697221373,0.0009530225943675252
4.66,0.00579411815335551,0.01207845244515432,0.0023020381070056883,0.005222546567085817,0.0008187297755940515,0.0019391927115626206,0.0003947264041059828,0.0009488502369733309
4.67,0.005762643948386659,0.012027055311660984,0.002289853093687899,0.00519994704667931,0.0008144597204499116,0.0019307348421360726,0.0003926766994727382,0.0009447005973252653
4.68,0.005731368281000293,0.011975922586090426,0.002277743967508572,0.005177467840174477,0.0008102158471352539,0.0019223227295789291,0.00039063949364026573,0.0009405735184055408
4.69,0.005700289773739264,0.011925052601556796,0.00226571018631172,0.005155108147020304,0.0008059979686194652,0.0019139560606910577,0.00038861469762352385,0.0009364688444853386
4.7,0.005669407058392917,0.011874443703371651,0.0022537512119323866,0.00513286717289646,0.0008018058993199961,0.0019056345248081308,0.000386602223129473,0.0009323864211115418
4.71,0.005638718775954454,0.011824094248950867,0.0022418665101739954,0.005110744129663669,0.0007976394550913701,0.0018973578137813085,0.00038460198255152456,0.0009283260950981864
4.72,0.005608223576578308,0.011774002607715273,0.0022300555507867026,0.005088738235310808,0.0007934984532150802,0.0018891256219541464,0.0003826138889647668,0.0009242877145127504
4.73,0.005577920119536062,0.011724167160998722,0.0022183178074456356,0.005066848713904726,0.0007893827123897079,0.0018809376461416116,0.0003806378561204138,0.0009202711286669385
4.74,0.005547807073172928,0.011674586301951617,0.002206652757729022,0.00504507479553834,0.0007852920527210427,0.0018727935856078237,0.00037867379844191973,0.0009162761881048032
4.75,0.005517883114865008,0.011625258435448427,0.0021950598830957624,0.0050234157162809545,0.0007812262957108684,0.0018646931420455704,0.0003767216310189836,0.000912302744591309
4.76,0.005488146930974436,0.01157618197799365,0.0021835386688635605,0.005001870718129242,0.0007771852642480814,0.0018566360195546028,0.0003747812696029973,0.0009083506511023964
4.7700000000000005,0.0054585972168060826,0.011527355357631774,0.00217208860418594,0.004980439048956398,0.0007731687825981437,0.0018486219246210966,0.00037285263060249374,0.000904419761814379
4.78,0.005429232676562812,0.011478777013854358,0.0021607091820294855,0.004959119962464509,0.0007691766763924246,0.0018406505660961137,0.0003709356310772627,0.0009005099320918419
4.79,0.005400052023301849,0.01143044539750987,0.0021493998991527485,0.004937912718134818,0.0007652087726194301,0.001832721655175451,0.0003690301887344649,0.0008966210184797041
4.8,0.005371053978890483,0.011382358970713713,0.0021381602560816004,0.004916816581180039,0.0007612648996139226,0.0018248349053796575,0.00036713622192308115,0.0008927528786900063
4.8100000000000005,0.005342237273960659,0.011334516206759238,0.002126989757088582,0.00489583082249645,0.0007573448870472621,0.0018169900325328836,0.0003652536496298042,0.0008889053715930295
4.82,0.005313600647864902,0.0112869155900292,0.002115887910167369,0.004874954718616598,0.000753448565917525,0.0018091867547432305,0.0003633823914731549,0.0008850783572071363
4.83,0.0052851428486322405,0.011239555615908337,0.0021048542270126758,0.004854187551662614,0.0007495757685392901,0.001801424792383044,0.00036152236769992907,0.0008812716966885015
4.84,0.0052568626329224655,0.011192434790695649,0.002093888222994944,0.004833528609298032,0.0007457263285348681,0.0017937038680683193,0.00035967349917964686,0.0008774852523192878
4.8500000000000005,0.0052287587659813894,0.011145551631518591,0.002082989417139469,0.004812977184683986,0.000741900080823199,0.0017860237066402718,0.00035783570739933435,0.0008737188875009294
4.86,0.005200830021596103,0.01109890466624841,0.002072157332101421,0.004792532576431974,0.0007380968616111927,0.0017783840351451308,0.000356008914460193,0.0008699724667415865
4.87,0.005173075182050235,0.01105249243341283,0.0020613914941435274,0.004772194088558168,0.0007343165083831815,0.0017707845828153213,0.00035419304307193755,0.0008662458556467634
4.88,0.005145493038078208,0.011006313482114172,0.0020506914331135384,0.0047519610304389,0.0007305588598919277,0.0017632250810497574,0.00035238801654835505,0.0008625389209103718
4.89,0.005118082388819389,0.010960366371944419,0.0020400566824201327,0.004731832716765749,0.0007268237561484092,0.0017557052633955794,0.00035059375880186483,0.0008588515303046274
4.9,0.005090842041775012,0.010914649672902677,0.002029486779010603,0.004711808467501466,0.000723111038413049,0.0017482248655286692,0.00034881019434040983,0.0008551835526706686
4.91,0.0050637708127606595,0.010869161965313678,0.002018981263346764,0.004691887607835843,0.00071942054918539,0.0017407836252362197,0.00034703724826212756,0.0008515348579090087
4.92,0.0050368675258617435,0.010823901839744965,0.002008539679382415,0.004672069468142248,0.0007157521321953242,0.0017333812823971395,0.000345274846249799,0.0008479053169693218
4.93,0.005010131013388319,0.01077886789692728,0.001998161574540358,0.004652353383934216,0.0007121056323933228,0.0017260175789642895,0.0003435229145678509,0.00084429480184256
4.94,0.004983560115829566,0.010734058747673747,0.001987846499688639,0.004632738695822758,0.0007084808959404443,0.0017186922589472187,0.0003417813800566938,0.0008407031855509062
4.95,0.004957153681808046,0.010689473012800321,0.001977594009117678,0.00461322474947401,0.0007048777702003406,0.0017114050683921245,0.00034005017012905814,0.00083713034213867
4.96,0.004930910568034297,0.010645109323047186,0.001967403660517064,0.004593810895566597,0.0007012961037287102,0.0017041557553661435,0.00033832921276522043,0.0008335761466632396
4.97,0.004904829639261532,0.010600966319000038,0.0019572750149529083,0.004574496489750779,0.0006977357462649714,0.0016969440699380889,0.0003366184365081182,0.0008300404751860335
4.98,0.004878909768240236,0.010557042651012538,0.0019472076368439728,0.004555280892605595,0.0006941965487226032,0.0016897697641626297,0.00033491777045857596,0.00082652320476434
4.99,0.004853149835671866,0.010513336979129928,0.0019372010939392448,0.004536163469599508,0.0006906783631799307,0.0016826325920613061,0.000333227144273196,0.0008230242134411592
5.0,0.004827548730164555,0.01046984797301237,0.0019272549572949549,0.004517143591048323,0.0006871810428713543,0.001675532309605987,0.00033154648815680865,0.0008195433802373753
5.01,0.004802105348186814,0.010426574311858727,0.0019173688012504853,0.004498220632075611,0.0006837044421781346,0.0016684686747028277,0.000329875732860474,0.000816080585143264
5.0200000000000005,0.004776818594021792,0.010383514684331963,0.0019075422034072753,0.004479393972571688,0.0006802484166198441,0.0016614414471733396,0.00032821480967593075,0.0008126357091086112
5.03,0.004751687379722758,0.010340667788484748,0.00189777474460473,0.004460662997154696,0.0006768128228445969,0.0016544503887392925,0.00032656365043182145,0.0008092086340359961
5.04,0.004726710625067243,0.010298032331685525,0.0018880660088967938,0.004442027095132028,0.000673397518620722,0.0016474952630063933,0.0003249221874892516,0.0008057992427711325
5.05,0.004701887257511084,0.010255607030545066,0.001878415583531523,0.00442348566045947,0.0006700023628279927,0.0016405758354459676,0.00032329035373790393,0.0008024074190946529
5.0600000000000005,0.004677216212144009,0.010213390610843753,0.0018688230589255506,0.00440503809170345,0.0006666272154483011,0.0016336918733807493,0.00032166808259093127,0.0007990330477141705
5.07,0.004652696431643233,0.01017138180745919,0.0018592880286435465,0.0043866837920026325,0.0006632719375582186,0.00162684314596645,0.00032005530798207005,0.0007956760142558972
5.08,0.004628326866229049,0.010129579364296148,0.0018498100893743485,0.004368422169030162,0.0006599363913184497,0.0016200294241788815,0.00031845196436008916,0.0007923362052567051
5.09,0.004604106473619751,0.010087982034213516,0.0018403888409090907,0.004350252634955032,0.0006566204399670594,0.0016132504807948589,0.00031685798668579235,0.0007890135081553007
5.1000000000000005,0.0045800342189852294,0.01004658857895624,0.0018310238861189987,0.004332174606405781,0.00065332394780937,0.0016065060903785455,0.00031527331042713325,0.0007857078112854521
5.11,0.004556109074902781,0.010005397769083435,0.0018217148309318532,0.0043141875044315214,0.0006500467802105225,0.0015997960292651325,0.0003136978715555516,0.0007824190038664414
5.12,0.00453233002131237,0.00996440838390139,0.0018124612843111176,0.004296290754467802,0.0006467888035864844,0.0015931200755453512,0.00031213160654142147,0.0007791469759977354
5.13,0.0045086960454704395,0.009923619211393009,0.0018032628582324017,0.004278483786298193,0.0006435498853961663,0.001586478009050707,0.00031057445235127545,0.0007758916186483278
5.14,0.004485206141906617,0.00988302904815086,0.001794119167662589,0.004260766034018482,0.0006403298941324298,0.0015798696113369926,0.00030902634644158766,0.0007726528236509655
5.15,0.00446185931237697,0.009842636699310015,0.001785029830536633,0.004243136936001368,0.0006371286993139824,0.0015732946656709657,0.0003074872267576634,0.0007694304836936561
5.16,0.004438654565820821,0.00980244097847971,0.0017759944677367967,0.004225595934859994,0.0006339461714779393,0.0015667529570146388,0.00030595703172708877,0.0007662244923126726
5.17,0.0044155909183153375,0.009762440707678566,0.0017670127030695593,0.004208142477413579,0.0006307821821699422,0.001560244272010014,0.0003044357002572884,0.0007630347438841723
5.18,0.004392667393030902,0.009722634717268419,0.0017580841632447441,0.004190776014652509,0.0006276366039377201,0.0015537683989654272,0.00030292317173130634,0.0007598611336182004
5.19,0.004369883020187149,0.009683021845887596,0.0017492084778534256,0.004173496001702359,0.0006245093103225408,0.0015473251278397826,0.0003014193860034764,0.0007567035575495873
5.2,0.004347236837008217,0.009643600940387964,0.0017403852793459462,0.004156301897790926,0.0006214001758503285,0.0015409142502298412,0.00029992428339653543,0.0007535619125320081
5.21,0.004324727887678126,0.009604370855770539,0.001731614203011489,0.004139193166213362,0.0006183090760247811,0.0015345355593543997,0.0002984378046967384,0.0007504360962306
5.22,0.0043023552232971385,0.00956533045512048,0.0017228948869556504,0.004122169274298815,0.0006152358873190433,0.0015281888500406904,0.0002969598911511939,0.0007473260071135801
5.23,0.004280117901837577,0.009526478609545308,0.0017142269720796799,0.0041052296933770105,0.0006121804871679348,0.0015218739187112806,0.0002954904844628681,0.0007442315444468606
5.24,0.004258014988099967,0.009487814198111566,0.001705610102059052,0.004088373898744224,0.000609142753959846,0.0015155905633686406,0.00029402952678803107,0.0007411526082859443
5.25,0.004236045553667855,0.009449336107782813,0.0016970439233227053,0.004071601369631583,0.0006061225670295212,0.0015093385835825424,0.0002925769607315942,0.0007380890994692635
5.26,0.004214208676866726,0.009411043233358507,0.0016885280850313933,0.004054911589170762,0.0006031198066496213,0.001503117780476071,0.0002911327293445565,0.0007350409196107965
5.2700000000000005,0.004192503442717932,0.009372934477411554,0.0016800622390577002,0.004038304044363394,0.0006001343540241733,0.0014969279567116356,0.0002896967761186753,0.0007320079710937955
5.28,0.00417092894289639,0.009335008750230134,0.0016716460399643918,0.004021778226048323,0.0005971660912801324,0.0014907689164792015,0.0002882690449845793,0.000728990157064846
5.29,0.00414948427568651,0.009297264969754637,0.0016632791449845419,0.004005333628869068,0.0005942149014595,0.0014846404654810241,0.0002868494803074384,0.0007259873814252082
5.3,0.004128168545940114,0.00925970206152027,0.0016549612140005499,0.003988969751242355,0.0005912806685129945,0.0014785424109187706,0.00028543802688296704,0.0007229995488249319
5.3100000000000005,0.004106980865032472,0.009222318958596987,0.0016466919095229349,0.003972686095328359,0.0005883632772923919,0.0014724745614818069,0.00028403462993453754,0.0007200265646570836
5.32,0.004085920350819339,0.009185114601531319,0.0016384708966717954,0.003956482166998121,0.0005854626135423091,0.0014664367273340972,0.00028263923510973843,0.0007170683350506413
5.33,0.004064986127594317,0.009148087938287364,0.0016302978431550486,0.0039403574758027915,0.0005825785638930991,0.0014604287201001043,0.0002812517884759336,0.0007141247668632777
5.34,0.004044177326046006,0.009111237924190996,0.0016221724192492237,0.00392431153494488,0.0005797110158548557,0.0014544503528537978,0.00027987223651859683,0.0007111957676764757
5.3500000000000005,0.004023493083216367,0.009074563521869639,0.001614094297778812,0.003908343861244501,0.0005768598578084205,0.0014485014401032226,0.00027850052613576093,0.0007082812457869792
5.36,0.004002932542456872,0.00903806370119864,0.0016060631540966153,0.003892453975114174,0.0005740249789996099,0.001442581797782616,0.000277136604635686,0.0007053811102037955
5.37,0.003982494853387308,0.009001737439243318,0.0015980786660648727,0.003876641400524572,0.0005712062695315545,0.0014366912432353662,0.00027578041973341794,0.0007024952706384813
5.38,0.003962179171853708,0.008965583720203452,0.0015901405140337221,0.0038609056649783202,0.0005684036203577048,0.0014308295952050187,0.0002744319195480127,0.0006996236375012566
5.39,0.0039419846598856,0.008929601535357934,0.0015822483808232146,0.0038452462994787995,0.0005656169232743924,0.0014249966738218434,0.00027309105259820665,0.0006967661218936771
5.4,0.003921910485655267,0.00889378988301015,0.0015744019517033303,0.0038296628385022236,0.0005628460709146133,0.001419192300590455,0.00027175776779908567,0.0006939226356034167
5.41,0.0039019558234354434,0.008858147768433133,0.0015666009143751047,0.0038141548199683295,0.0005600909567412549,0.0014134162983790999,0.00027043201445930976,0.0006910930910976054
5.42,0.0038821198535579082,0.008822674203815772,0.0015588449589512,0.0037987217852120114,0.0005573514750393249,0.0014076684914071658,0.0002691137422788925,0.0006882774015170012
5.43,0.003862401762372736,0.008787368208209245,0.0015511337779364753,0.003783363278955343,0.000554627520909956,0.0014019487052331359,0.00026780290134365003,0.0006854754806700503
5.44,0.0038428007422063315,0.008752228807474172,0.0015434670662094474,0.003768078849279821,0.0005519189902633004,0.0013962567667440973,0.0002664994421235356,0.0006826872430280573
5.45,0.003823315991321685,0.008717255034227989,0.0015358445210036376,0.003752868047598168,0.0005492257798123124,0.001390592504143251,0.000265203315469309,0.0006799126037176362
5.46,0.003803946713876183,0.008682445927791993,0.0015282658418883655,0.0037377304286262403,0.0005465477870657542,0.0013849557469389207,0.0002639144726089837,0.0006771514785160471
5.47,0.0037846921198824157,0.008647800534139882,0.0015207307307510964,0.003722665550357218,0.0005438849103210908,0.0013793463259330618,0.00026263286514482953,0.0006744037838455341
5.48,0.0037655514251661026,0.008613317905846907,0.0015132388917773465,0.0037076729740334047,0.000541237048659049,0.001373764073211381,0.0002613584450510409,0.0006716694367673859
5.49,0.0037465238513278987,0.008578997102037633,0.001505790031434806,0.003692752264119581,0.0005386041019366239,0.0013682088221296795,0.000260091164669185,0.0006689483549760511
5.5,0.0037276086257010954,0.008544837188337151,0.0014983838584521347,0.00367790298827686,0.0005359859707807502,0.00136268040730525,0.00025883097670642563,0.0006662404567943647
5.51,0.0037088049813134294,0.008510837236819113,0.0014910200838037513,0.003663124717335986,0.0005333825565816408,0.0013571786646051076,0.0002575778342319701,0.0006635456611680524
5.5200000000000005,0.003690112156846559,0.008476996325957942,0.0014836984206898496,0.0036484170252716885,0.0005307937614864588,0.001351703431135276,0.00025633169067385,0.0006608638876590689
5.53,0.003671529396596762,0.008443313540577535,0.0014764185845196343,0.003633779489175426,0.0005282194883942104,0.0013462545452296304,0.0002550924998164783,0.0006581950564417127
5.54,0.003653055950435302,0.00840978797180375,0.001469180292893224,0.0036192116892315163,0.00052565964094764,0.0013408318464408486,0.00025386021579754114,0.000655539088296464
5.55,0.0036346910737695692,0.008376418717015888,0.0014619832655834442,0.003604713208690713,0.0005231141235283454,0.001335435175528088,0.00025263479310422277,0.0006528959046052663
5.5600000000000005,0.0036164340275037787,0.008343204879796673,0.0014548272245202831,0.0035902836338446154,0.0005205828412507829,0.0013300643744480478,0.0002514161865719844,0.000650265427345087
5.57,0.0035982840780005576,0.008310145569886795,0.0014477118937707978,0.0035759225540015205,0.0005180656999549393,0.0013247192863433122,0.0002502043513801233,0.000647647579084587
5.58,0.0035802404970423085,0.008277239903137168,0.0014406369995244583,0.003561629561461166,0.0005155626062015584,0.001319399755533357,0.0002489992430497745,0.0006450422829772928
5.59,0.003562302561791908,0.008244487001461243,0.0014336022700741635,0.0035474042514901938,0.0005130734672654791,0.0013141056275045582,0.00024780081744069093,0.0006424494627577104
5.6000000000000005,0.003544469554755625,0.00821188599278877,0.0014266074358002534,0.0035332462222973926,0.000510598191130307,0.0013088367488990893,0.00024660903074824603,0.0006398690427352194
5.61,0.0035267407637444848,0.00817943601101917,0.001419652229153301,0.003519155075009772,0.0005081366864819747,0.0013035929675052627,0.00024542383950165725,0.000637300947790076
5.62,0.003509115481836411,0.008147136195976401,0.0014127363846374585,0.003505130413648916,0.0005056888627030798,0.0012983741322482034,0.0002442452005598783,0.0006347451033679175
5.63,0.003491593007338256,0.00811498569336383,0.001405859638793805,0.003491171845107277,0.0005032546298670004,0.0012931800931805792,0.00024307307110948972,0.0006322014354748218
5.64,0.0034741726437496068,0.00808298365471738,0.0013990217301840246,0.0034772789791233105,0.0005008338987323446,0.001288010701471165,0.00024190740866236737,0.0006296698706727
5.65,0.0034568536997235944,0.008051129237363452,0.0013922223993729776,0.0034634514282604334,0.0004984265807375099,0.0012828658093973488,0.0002407481710523518,0.0006271503360742448
5.66,0.0034396354890313674,0.008019421604372745,0.0013854613889142664,0.0034496888078819343,0.000496032587994133,0.0012777452703344738,0.00023959531643280574,0.0006246427593387671
5.67,0.003422517330524788,0.007987859924515839,0.0013787384433321392,0.0034359907361279918,0.00049365183328276,0.0012726489387460127,0.0002384488032740606,0.0006221470686663677
5.68,0.0034054985480986844,0.007956443372221456,0.0013720533091072795,0.0034223568338944688,0.000491284230046185,0.0012675766701760183,0.00023730859036041885,0.0006196631927943286
5.69,0.0033885784706562116,0.007925171127532049,0.001365405734659375,0.0034087867248087655,0.0004889296923846764,0.001262528321237577,0.00023617463678760053,0.0006171910609913955
5.7,0.0033717564320708826,0.007894042376060895,0.0013587954703324634,0.00339528003520867,0.0004865881350499812,0.001257503749606259,0.00023504690196129996,0.0006147306030547806
5.71,0.0033550317711517064,0.007863056308950012,0.001352222268378056,0.0033818363941193197,0.0004842594734398853,0.001252502814009071,0.0002339253455927448,0.000612281749303889
5.72,0.003338403831605996,0.007832212122827198,0.0013456858829405949,0.003368455433231332,0.0004819436235941055,0.001247525374215852,0.00023280992769736386,0.0006098444305768225
5.73,0.003321871962004952,0.007801509019765118,0.001339186070042131,0.0033551367868794313,0.000479640502186518,0.0012425712910313913,0.00023170060859201147,0.0006074185782261599
5.74,0.003305435515747579,0.007770946207238949,0.0013327225875656712,0.003341880092020355,0.00047735002652260494,0.0012376404262851581,0.0002305973488918589,0.0006050041241130177
5.75,0.003289093851024716,0.007740522898085411,0.0013262951952413005,0.003328684988211872,0.00047507211453223785,0.0012327326428240304,0.00022950010950950617,0.0006026010006044968
5.76,0.003272846330784729,0.007710238310462303,0.0013199036546308607,0.0033155511175913532,0.00047280668476556986,0.0012278478045020247,0.0002284088516507632,0.0006002091405681309
5.7700000000000005,0.003256692322699095,0.00768009166780792,0.0013135477291122966,0.0033024781248548463,0.0004705536563870405,0.0012229857761741902,0.00022732353681331752,0.000597828477368334
5.78,0.0032406311991264314,0.0076500821988000345,0.0013072271838654448,0.0032894656572353687,0.0004683129491708238,0.001218146423684785,0.00022624412678340367,0.0005954589448611824
5.79,0.003224662337078521,0.007620209137316647,0.001300941785856713,0.0032765133644834243,0.0004660844834958322,0.0012133296138620575,0.00022517058363413778,0.0005931004773911952
5.8,0.0032087851181864524,0.007590471722396852,0.0012946913038252017,0.003263620898846298,0.00046386818034083177,0.001208535214507589,0.00022410286972329718,0.0005907530097866154
5.8100000000000005,0.003192998928665425,0.007560869198201314,0.0012884755082676058,0.0032507879150464603,0.0004616639612786688,0.0012037630943898536,0.0002230409476898787,0.0005884164773559131
5.82,0.0031773031592821077,0.007531400813972744,0.0012822941714241143,0.0032380140702633065,0.0004594717484716071,0.0011990131232345602,0.00022198478045321046,0.0005860908158824008
5.83,0.003161697205320113,0.007502065823997817,0.0012761470672637554,0.0032252990241113944,0.0004572914646672199,0.0011942851717171576,0.00022093433120951023,0.0005837759616211802
5.84,0.0031461804665464665,0.00747286348756887,0.00127003397147063,0.0032126424386215158,0.000455123033192506,0.0011895791114550636,0.00021988956342966492,0.0005814718512949235
5.8500000000000005,0.0031307523471786336,0.0074437930689462695,0.0012639546614293673,0.003200043978221434,0.0004529663779500037,0.0011848948149991156,0.00021885044085767635,0.0005791784220896545
5.86,0.0031154122558514352,0.007414853837319824,0.001257908916211803,0.0031875033097151784,0.00045082142341179576,0.0011802321558258555,0.00021781692750799664,0.0005768956116510293
5.87,0.003100159605583852,0.007386045066772373,0.001251896516562101,0.003175020102265058,0.0004486880946160676,0.0011755910083302012,0.00021678898766264165,0.000574623358080284
5.88,0.003084993813746384,0.007357366036242818,0.0012459172448844313,0.0031625940273720676,0.00044656631716188944,0.001170971247817676,0.00021576658587052489,0.0005723615999304044
5.89,0.0030699143020289643,0.007328816029487872,0.0012399708852279812,0.0031502247588559573,0.00044445601720422,0.0011663727504950816,0.00021474968694346064,0.0005701102762022403
5.9,0.0030549204964077648,0.0073003943350472,0.0012340572232744096,0.0031379119728376925,0.0004423571214493549,0.0011617953934652259,0.0002137382559550538,0.0005678693263402312
5.91,0.0030400118271141086,0.007272100246206614,0.001228176046323859,0.003125655347720524,0.0004402695571513737,0.0011572390547182065,0.0002127322582384794,0.0005656386902301302
5.92,0.003025187728601497,0.0072439330609627706,0.0012223271432816318,0.0031134545641710587,0.0004381932521061449,0.0011527036131239177,0.0002117316593842622,0.0005634183081933419
5.93,0.003010447639514968,0.007215892081986086,0.001216510304645424,0.0031013093051009966,0.000436128134647662,0.0011481889484251107,0.0002107364252378341,0.0005612081209845354
5.94,0.0029957910026588985,0.007187976616587377,0.0012107253224921122,0.0030892192556495335,0.00043407413364382474,0.0011436949412291786,0.00020974652189742482,0.000559008069786926
5.95,0.0029812172649659185,0.007160185976681166,0.0012049719904640988,0.003077184103164654,0.0004320311784908881,0.0011392214730022165,0.00020876191571250757,0.0005568180962098879
5.96,0.0029667258774656036,0.007132519478752375,0.001199250103757321,0.0030652035371857567,0.00042999919911035356,0.0011347684260607505,0.0002077825732808014,0.0005546381422846247
5.97,0.002952316295254276,0.0071049764438207985,0.001193559459108151,0.003053277249425279,0.00042797812594419504,0.0011303356835645206,0.00020680846144782716,0.000552468150460117
5.98,0.00293798797746303,0.007077556197407908,0.0011878998547802944,0.0030414049337524895,0.0004259678899497521,0.001125923129510542,0.00020583954730279963,0.0005503080636011792
5.99,0.002923740387228424,0.007050258069501547,0.001182271090552911,0.0030295862861745015,0.0004239684225967322,0.0011215306487247778,0.0002048757981784055,0.0005481578249827423
6.0,0.002909572991661391,0.007023081394523678,0.001176672967707626,0.0030178210048197873,0.00042197965586232566,0.0011171581268562547,0.0002039171816478058,0.0005460173782880218
6.01,0.0028954852618175986,0.006996025511296189,0.0011711052890166496,0.003006108789920914,0.000420001522226654,0.001112805450369625,0.00020296366552252643,0.0005438866676046872
6.0200000000000005,0.002881476672667471,0.006969089763008918,0.001165567858729788,0.002994449343798833,0.0004180339546692169,0.0011084725065387824,0.00020201521785112586,0.0005417656374215873
6.03,0.00286754670306566,0.006942273497185014,0.0011600604825631189,0.002982842370842731,0.0004160768866647846,0.0011041591834389242,0.00020107180691686377,0.0005396542326242537
6.04,0.002853694835722953,0.006915576065650075,0.001154582967686002,0.002971287577497539,0.0004141302521787349,0.0010998653699414995,0.00020013340123614665,0.0005375523984930686
6.05,0.002839920557175857,0.006888996824499394,0.0011491351227101987,0.002959784672244503,0.00041219398566372245,0.0010955909557062715,0.00019919996955586328,0.0005354600806996013
6.0600000000000005,0.002826223357757285,0.006862535134064651,0.0011437167576764384,0.002948333365585476,0.00041026802205490487,0.0010913358311753774,0.00019827148085227453,0.0005333772253021674
6.07,0.002812602731569136,0.006836190358884275,0.0011383276840446488,0.0029369333700277056,0.000408352296766501,0.0010870998875670557,0.0001973479043287929,0.0005313037787438857
6.08,0.002799058176451319,0.0068099618676706886,0.0011329677146806327,0.0029255844000662945,0.000406446745687572,0.0010828830168682635,0.00019642920941398412,0.0005292396878488481
6.09,0.002785589193955329,0.006783849033278666,0.0011276366638454105,0.0029142861721694335,0.00040455130517857985,0.0010786851118296248,0.00019551536575956874,0.0005271848998195661
6.1000000000000005,0.002772195289314383,0.006757851232675471,0.0011223343471830072,0.00290303840476136,0.0004026659120662801,0.0010745060659574368,0.00019460634323942294,0.000525139362232474
6.11,0.002758875971415886,0.006731967846909714,0.0011170605817095725,0.0028918408182086464,0.00040079050364127955,0.0010703457735092292,0.00019370211194658093,0.0005231030230363198
6.12,0.0027456307527734536,0.006706198261079821,0.0011118151858020564,0.002880693134801937,0.00039892501765415034,0.001066204129485826,0.00019280264219234677,0.0005210758305480567
6.13,0.0027324591494990447,0.006680541864304779,0.0011065979791872183,0.0028695950787423485,0.0003970693923098789,0.0010620810296263494,0.00019190790450385187,0.0005190577334497903
6.140000000000001,0.002719360681275318,0.006654998049694383,0.001101408782929858,0.002858546376126092,0.00039522356626642274,0.0010579763704012257,0.00019101786962327783,0.0005170486807865027
6.15,0.0027063348713282087,0.006629566214318372,0.0010962474194226024,0.002847546754929098,0.0003933874786294922,0.0010538900490073,0.00019013250850519192,0.0005150486219621664
6.16,0.0026933812463996176,0.006604245759177729,0.0010911137123736925,0.0028365959449914158,0.00039156106894933096,0.0010498219633605643,0.0001892517923145487,0.0005130575067371357
6.17,0.0026804993367209873,0.006579036089175261,0.0010860074867982128,0.0028256936780035047,0.00038974427721727434,0.0010457720120915504,0.0001883756924260238,0.0005110752852253708
6.18,0.0026676886759852136,0.006553936613086286,0.0010809285690049908,0.0028148396874901893,0.00038793704386130834,0.0010417400945378352,0.0001875041804212385,0.0005091019078907744
6.19,0.002654948801321555,0.006528946743529385,0.001075876786588048,0.0028040337087966716,0.0003861393097435162,0.0010377261107396007,0.0001866372280882045,0.0005071373255448042
6.2,0.0026422792532678763,0.006504065896938527,0.00107085196841461,0.0027932754790738756,0.0003843510161563035,0.00103372996143275,0.00018577480741799324,0.0005051814893436424
6.21,0.002629679575744781,0.006479293493534821,0.0010658539446151138,0.002782564737265514,0.00038257210481840165,0.0010297515480445218,0.00018491689060518013,0.0005032343507856973
6.22,0.0026171493160299653,0.006454628957296982,0.0010608825465731053,0.002771901224090656,0.00038080251787109276,0.0010257907726859972,0.00018406345004440272,0.0005012958617077734
6.23,0.002604688024731683,0.006430071715934904,0.001055937606914581,0.0027612846820325165,0.0003790421978761005,0.0010218475381486014,0.00018321445832936156,0.0004993659742824064
6.24,0.0025922952557635437,0.006405621200861578,0.0010510189594977737,0.002750714855322689,0.00037729108781059395,0.0010179217478964442,0.00018236988825148792,0.0004974446410164757
6.25,0.0025799705663183126,0.006381276847165218,0.0010461264394033831,0.002740191489928545,0.0003755491310647452,0.001014013306062267,0.00018152971279783436,0.000495531814746708
6.26,0.002567713516843151,0.0063570380935820126,0.0010412598829241393,0.0027297143335383023,0.0003738162714380655,0.0010101221174417252,0.00018069390514963146,0.0004936274486377346
6.2700000000000005,0.0025555236710139706,0.006332904382469862,0.0010364191275548107,0.002719283135548478,0.00037209245313596373,0.0010062480874871715,0.00017986243868139962,0.0004917314961795372
6.28,0.0025434005957105654,0.00630887515978007,0.0010316040119827674,0.002708897647049069,0.00037037762076674863,0.0010023911223026594,0.00017903528695795146,0.0004898439111841735
6.29,0.0025313438609924077,0.006284949875031642,0.0010268143760783222,0.002698557620810782,0.00036867171933796516,0.0009985511286388915,0.00017821242373383672,0.0004879646477835009
6.3,0.0025193530400730024,0.006261127981285475,0.0010220500608840721,0.0026882628112721574,0.0003669746942532859,0.00099472801388778,0.00017739382295167694,0.0004860936604263455
6.3100000000000005,0.0025074277092959063,0.006237408935117428,0.0010173109086061283,0.0026780129745263004,0.0003652864913090692,0.0009909216860783943,0.00017657945874083314,0.00048423090387694767
6.32,0.002495567448110525,0.006213792196591905,0.0010125967626043453,0.0026678078683070594,0.00036360705669191695,0.000987132053869022,0.00017576930541529645,0.0004823763332105768
6.33,0.0024837718390481323,0.006190277229236318,0.0010079074673831068,0.0026576472519760364,0.0003619363369744555,0.0009833590265436176,0.00017496333747246684,0.0004805299038123656
6.34,0.002472040467697112,0.0061668635000159955,0.0010032428685810002,0.0026475308865107072,0.00036027427911300425,0.000979602514007305,0.00017416152959182085,0.0004786915713734796
6.3500000000000005,0.0024603729226800874,0.0061435504793090345,0.0009986028129631563,0.002637458534491044,0.00035862083044346793,0.0009758624267811045,0.00017336385663313525,0.00047686129189056237
6.36,0.002448768795630163,0.00612033764088038,0.000993987148409925,0.002627429960087191,0.0003569759386794491,0.0009721386759958817,0.00017257029363526577,0.0004750390216611833
6.37,0.0024372276811672755,0.006097224461856676,0.0009893957239106577,0.0026174449290464197,0.00035533955190891753,0.000968431173388018,0.0001717808158144818,0.000473224717282672
6.38,0.0024257491768745476,0.006074210422702397,0.0009848283895511623,0.00260750320868125,0.00035371161859010236,0.0009647398312947475,0.0001709953985638002,0.0004714183356489543
6.390000000000001,0.0024143328832763045,0.006051295007194979,0.0009802849965077076,0.002597604567856626,0.0003520920875494937,0.0009610645626492165,0.00017021401745043185,0.00046961983394849804
6.4,0.0024029784038143154,0.006028477702398838,0.0009757653970359215,0.0025877487769779273,0.0003504809079786231,0.0009574052809744327,0.00016943664821422733,0.0004678291696618153
6.41,0.002391685344825367,0.006005757998644556,0.000971269444464351,0.0025779356079793647,0.00034887802943117663,0.000953761900381489,0.00016866326676834298,0.0004660463005596305
6.42,0.0023804533155182828,0.005983135389501848,0.0009667969931823617,0.0025681648343114927,0.00034728340181999773,0.0009501343355612923,0.00016789384919513317,0.000464271184699272
6.43,0.0023692819279522714,0.005960609371757131,0.0009623478986351408,0.002558436230928829,0.0003456969754140893,0.0009465225017819545,0.00016712837174648332,0.0004625037804229515
6.44,0.0023581707970146137,0.005938179445389324,0.0009579220173120406,0.0025487495742790856,0.0003441187008353941,0.0009429263148840739,0.00016636681084258864,0.0004607440463563206
6.45,0.0023471195403971246,0.005915845113546703,0.0009535192067400278,0.002539104642290957,0.0003425485290565744,0.0009393456912749065,0.0001656091430690676,0.00045899194140436306
6.46,0.0023361277785765022,0.005893605882524522,0.0009491393254749125,0.0025295012143627393,0.0003409864113982364,0.0009357805479251469,0.00016485534517729494,0.0004572474247509506
6.47,0.002325195134791569,0.005871461261739763,0.000944782233092023,0.0025199390713499525,0.0003394322995252663,0.0009322308023632653,0.0001641053940817372,0.00045551045585573435
6.48,0.002314321235020511,0.005849410763710483,0.0009404477901785446,0.002510417995555403,0.00033788614544494333,0.0009286963726726216,0.00016335926685973057,0.00045378099445192444
6.49,0.0023035057079615617,0.005827453904032165,0.0009361358583253043,0.0025009377707172487,0.0003363479015034976,0.0009251771774846929,0.00016261694074959365,0.0004520590005439029
6.5,0.0022927481850107956,0.005805590201354793,0.0009318463001185551,0.002491498181996288,0.0003348175203840009,0.000921673135976353,0.00016187839314962815,0.0004503444344046148
6.51,0.00228204830024048,0.005783819177361149,0.0009275789791316491,0.0024820990159680756,0.00033329495510292517,0.0009181841678658764,0.00016114360161623154,0.00044863725657484643
6.5200000000000005,0.0022714056903790913,0.0057621403567447715,0.0009233337599179325,0.0024727400606091576,0.00033178015900836577,0.0009147101934067203,0.0001604125438632309,0.00044693742785983925
6.53,0.0022608199947896646,0.00574055326718742,0.0009191105080011974,0.0024634211052873,0.00033027308577604497,0.000911251133384694,0.00015968519776032863,0.0004452449093281796
6.54,0.0022502908554506984,0.005719057439337372,0.0009149090898692425,0.0024541419407504983,0.0003287736894080906,0.0009078069091138508,0.0001589615413322143,0.00044355966230819055
6.55,0.0022398179169331733,0.005697652406788711,0.0009107293729652133,0.0024449023591161523,0.0003272819242299274,0.0009043774424313256,0.0001582415527567882,0.0004418816483871546
6.5600000000000005,0.002229400826383121,0.005676337706058521,0.0009065712256801639,0.002435702153860242,0.0003257977448871685,0.0009009626556936712,0.00015752521036427325,0.00044021082940876033
6.57,0.002219039233499087,0.005655112876566004,0.0009024345173450632,0.0024265411198079456,0.0003243211063437279,0.0008975624717724173,0.00015681249263577168,0.00043854716747093736
6.58,0.002208732790514034,0.00563397746061145,0.0008983191182240224,0.0024174190531211504,0.0003228519638784899,0.0008941768140502959,0.00015610337820237685,0.00043689062492363595
6.59,0.0021984811521740255,0.005612931003356192,0.0008942248995056357,0.0024083357512902914,0.0003213902730837548,0.0008908056064172443,0.00015539784584428507,0.0004352411643674392
6.6000000000000005,0.0021882839757194628,0.005591973052800181,0.0008901517332962072,0.0023992910131224177,0.0003199359898619081,0.0008874487732660752,0.00015469587448802002,0.00043359874865150916
6.61,0.0021781409208651015,0.005571103159762003,0.0008860994926122023,0.0023902846387313104,0.00031848907042353325,0.0008841062394884247,0.00015399744320754305,0.0004319633408706447
6.62,0.0021680516497808444,0.005550320877859116,0.0008820680513723644,0.0023813164295287126,0.00031704947128419203,0.0008807779304712549,0.00015330253122114446,0.00043033490436422683
6.63,0.0021580158270724237,0.005529625763486534,0.000878057284391498,0.00237238618821195,0.00031561714926309214,0.0008774637720925238,0.0001526111178912215,0.0004287134027142758
6.640000000000001,0.0021480331197620828,0.005509017375797121,0.0008740670673721418,0.0023634937187558824,0.0003141920614796456,0.000874163690716856,0.00015192318272305716,0.0004270987997426756
6.65,0.002138103197270702,0.005488495276682159,0.0008700972768982407,0.002354638826402855,0.0003127741653514704,0.0008708776131932106,0.00015123870536348782,0.0004254910595105632
6.66,0.0021282257313975927,0.005468059030750094,0.000866147790427152,0.002345821317652763,0.00031136341859205885,0.0008676054668496636,0.00015055766559990413,0.0004238901463149425
6.67,0.002118400396302733,0.005447708205308932,0.0008622184862834281,0.002337041000252449,0.0003099597792080022,0.000864347179490188,0.00014988004335936278,0.00042229602468829563
6.68,0.002108626868487673,0.005427442370343538,0.0008583092436513784,0.0023282976831869306,0.0003085632054974363,0.0008611026793897136,0.00014920581870725425,0.0004207086593952525
6.69,0.002098904826777881,0.00540726109850026,0.0008544199425685184,0.002319591176670188,0.00030717365604704394,0.000857871895293072,0.0001485349718453044,0.00041912801543192435
6.7,0.0020892339523040926,0.005387163965064279,0.0008505504639180206,0.0023109212921351707,0.0003057910897300564,0.0008546547564083906,0.00014786748311246267,0.00041755405802340606
6.71,0.002079613928484547,0.0053671505479427895,0.0008467006894226081,0.0023022878422246373,0.0003044154657040332,0.000851451192405539,0.00014720333298223753,0.0004159867526227212
6.72,0.0020700444410067798,0.00534722042764485,0.0008428705016375604,0.002293690640781998,0.0003030467434083084,0.0008482611334111878,0.00014654250206203034,0.00041442606490743605
6.73,0.0020605251778093026,0.005327373187263673,0.0008390597839439407,0.002285129502841654,0.00030168488256210324,0.0008450845100057003,0.00014588497109213616,0.0004128719607798259
6.74,0.0020510558290650627,0.0053076084124564216,0.0008352684205421568,0.002276604244620728,0.00030032984316186173,0.0008419212532198572,0.00014523072094518863,0.0004113244063640442
6.75,0.0020416360871636785,0.005287925691427109,0.0008314962964445227,0.002268114683508904,0.00029898158547925213,0.0008387712945311376,0.00014457973262438362,0.000409783368003791
6.76,0.002032265646693454,0.005268324614907782,0.0008277432974707066,0.002259660638060268,0.00029764007005939064,0.000835634565859833,0.000143931987262369,0.0004082488122618688
6.7700000000000005,0.002022944204424393,0.0052488047761405365,0.0008240093102392931,0.0022512419279849816,0.00029630525771828786,0.0008325109995663271,0.00014328746612113363,0.0004067207059181843
6.78,0.002013671459291433,0.005229365770859584,0.0008202942221622322,0.002242858374138512,0.0002949771095406284,0.0008294005284466555,0.0001426461505896759,0.00040519901596719476
6.79,0.002004447112377017,0.005210007197272659,0.000816597921437956,0.0022345097985152496,0.00029365558687755033,0.0008263030857301734,0.00014200802218433672,0.0004036837096175194
6.8,0.0019952708668946606,0.00519072865604403,0.0008129202970462712,0.002226196024238125,0.000292340651345091,0.0008232186050756152,0.0001413730625474674,0.0004021747542883869
6.8100000000000005,0.0019861424281719664,0.005171529750276849,0.0008092612387409215,0.0022179168755508405,0.00029103226482152245,0.000820147020567541,0.0001407412534454311,0.0004006721176103012
6.82,0.001977061503634525,0.0051524100854942745,0.0008056206370441465,0.002209672177808597,0.00028973038944601903,0.000817088266713395,0.00014011257676904698,0.00039917576742126704
6.83,0.0019680278027888187,0.005133369269623822,0.0008019983832396882,0.00220146175747038,0.00028843498761532693,0.0008140422784399526,0.0001394870145313698,0.00039768567176651226
6.84,0.0019590410372058997,0.005114406912980929,0.0007983943693677942,0.002193285442090964,0.0002871460219830979,0.0008110089910911,0.00013886454886768984,0.0003962017988964339
6.8500000000000005,0.0019501009205064035,0.005095522628248861,0.0007948084882186679,0.002185143060311423,0.00028586345545689174,0.0008079883404227273,0.00013824516203408965,0.00039472411726487744
6.86,0.0019412071683428955,0.005076716030463835,0.0007912406333261401,0.0021770344418516885,0.00028458725119706596,0.0008049802626008407,0.00013762883640655588,0.0003932525955280264
6.87,0.0019323594983849945,0.005057986736998643,0.0007876906989618959,0.002168959417502614,0.00028331737261400036,0.0008019846941984543,0.00013701555448042413,0.000391787202542182
6.88,0.0019235576303030522,0.005039334367544168,0.0007841585801308115,0.0021609178191162592,0.0002820537833663206,0.0007990015721909272,0.00013640529886860264,0.00039032790736248657
6.890000000000001,0.0019148012857529428,0.005020758544094672,0.000780644172563072,0.002152909479600562,0.00028079644735934384,0.0007960308339557964,0.00013579805230135022,0.00038887467924175745
6.9,0.0019060901883604098,0.005002258890930589,0.0007771473727100631,0.002144934232909901,0.0002795453287423033,0.000793072417266949,0.00013519379762527706,0.00038742748762876644
6.91,0.0018974240637050777,0.00498383503460148,0.0007736680777377103,0.0021369919140358795,0.0002783003919079041,0.0007901262602920123,0.00013459251780223447,0.00038598630216596375
6.92,0.0018888026393062418,0.004965486603911273,0.0007702061855212605,0.002129082359001777,0.00027706160148865955,0.0007871923015905224,0.00013399419590887085,0.00038455109268847876
6.93,0.001880225644606548,0.0049472132299009375,0.0007667615946398421,0.002121205404853277,0.00027582892235633594,0.000784270480109206,0.00013339881513474428,0.0003831218292226213
6.94,0.0018716928109575592,0.004929014545834165,0.0007633342043700253,0.0021133608896524714,0.0002746023196195102,0.000781360735181591,0.0001328063587827666,0.000381698481985715
6.95,0.0018632038716046573,0.004910890187180161,0.0007599239146811598,0.002105548652468092,0.0002733817586217935,0.0007784630065221232,0.0001322168102667609,0.00038028102138221165
6.96,0.0018547585616722762,0.004892839791598214,0.0007565306262298233,0.002097768533369071,0.0002721672049398327,0.0007755772342249445,0.00013163015311234982,0.00037886941800346907
6.97,0.0018463566181495805,0.004874862998923091,0.0007531542403538261,0.002090020373417656,0.00027095862438231144,0.0007727033587608401,0.00013104637095517901,0.0003774636426271405
6.98,0.0018379977798752556,0.004856959451148446,0.0007497946590673266,0.0020823040146609184,0.0002697559829866192,0.000769841320974185,0.000130465447539585,0.000376063666214288
6.99,0.0018296817875232962,0.004839128792412384,0.0007464517850552799,0.0020746193001232593,0.00026855924701874034,0.0007669910620795584,0.00012988736671859513,0.00037466945990866085
7.0,0.0018214083835886852,0.004821370668981473,0.0007431255216684418,0.002066966073799914,0.0002673683829704787,0.0007641525236593005,0.00012931211245270635,0.00037328099503486367
7.01,0.001813177312373182,0.0048036847292374785,0.0007398157729173738,0.002059344180650402,0.0002661833575579031,0.0007613256476616259,0.000128739668808886,0.0003718982430983564
7.0200000000000005,0.0018049883199713346,0.0047860706236592665,0.0007365224434682238,0.0020517534665884796,0.00026500413771979314,0.0007585103763960155,0.00012817001996057176,0.00037052117578184607
7.03,0.001796841154256379,0.0047685280048110346,0.0007332454386371756,0.0020441937784783093,0.00026383069061541864,0.000755706652531718,0.00012760315018567336,0.0003691497649454534
7.04,0.0017887355648661396,0.004751056527325548,0.0007299846643851193,0.002036664964124968,0.0002626629836232075,0.0007529144190946413,0.00012703904386668352,0.0003677839826249363
7.05,0.001780671303189596,0.0047336558478913715,0.0007267400273125446,0.0020291668722688394,0.0002615009843396354,0.0007501336194653541,0.00012647768548923466,0.00036642380103080185
7.0600000000000005,0.0017726481223533375,0.0047163256252367725,0.0007235114346545446,0.00202169935257851,0.0002603446605763393,0.0007473641973753109,0.00012591905964232097,0.0003650691925460303
7.07,0.0017646657772070196,0.004699065520116508,0.0007202987942770411,0.0020142622556432177,0.00025919398035922914,0.000744606096904854,0.00012536315101585593,0.0003637201297262971
7.08,0.0017567240243111515,0.004681875195296947,0.0007171020146697904,0.0020068554329664146,0.00025804891192626744,0.0007418592624800491,0.00012480994440167148,0.0003623765852966421
7.09,0.0017488226219229963,0.0046647543155414195,0.0007139210049426081,0.001999478736959215,0.00025690942372669223,0.0007391236388708533,0.00012425942469107554,0.0003610385321513587
7.1000000000000005,0.0017409613299841364,0.00464770254759761,0.0007107556748210397,0.0019921320209332904,0.0002557754844193516,0.0007363991711878404,0.0001237115768757402,0.00035970594335338335
7.11,0.0017331399101061518,0.004630719560182239,0.0007076059346404762,0.0019848151390942648,0.0002546470628692621,0.0007336858048794803,0.0001231663860458143,0.00035837879213102
7.12,0.0017253581255590733,0.00461380502396791,0.000704471695341824,0.001977527946535218,0.00025352412814871883,0.0007309834857307518,0.00012262383738903537,0.0003570570518788285
7.13,0.0017176157412567283,0.004596958611569557,0.0007013528684671755,0.0019702702992300813,0.00025240664953385394,0.0007282921598588676,0.0001220839161909515,0.00035574069615479376
7.140000000000001,0.0017099125237458601,0.00458017999753102,0.0006982493661544797,0.0019630420540274196,0.00025129459650352626,0.0007256117737125534,0.00012154660783358917,0.0003544296986801587
7.15,0.001702248241191806,0.004563468858310216,0.0006951611011329906,0.0019558430686439365,0.00025018793873787804,0.0007229422740686053,0.00012101189779456512,0.0003531240333371488
7.16,0.0016946226633666184,0.004546824872267485,0.0006920879867190477,0.0019486732016572028,0.00024908664611711373,0.0007202836080293373,0.00012047977164653112,0.0003518236741691938
7.17,0.0016870355616368515,0.004530247719650882,0.0006890299368116359,0.0019415323125001605,0.00024799068871894647,0.0007176357230195829,0.00011995021505672998,0.00035052859537743064
7.18,0.0016794867089509058,0.004513737082583957,0.0006859868658871671,0.0019344202614552941,0.0002469000368187091,0.0007149985667870284,0.0001194232137859963,0.00034923877132264636
7.19,0.0016719758798259265,0.0044972926450523865,0.000682958688995261,0.0019273369096473592,0.00024581466088613446,0.0007123720873959405,0.00011889875368775726,0.0003479541765216698
7.2,0.0016645028503370352,0.004480914092890309,0.000679945321754194,0.0019202821190374975,0.00024473453158446734,0.0007097562332274987,0.00011837682070792166,0.00034667478564642806
7.21,0.0016570673981050055,0.004464601113768951,0.0006769466803469015,0.0019132557524180194,0.00024365961977013129,0.0007071509529772424,0.00011785740088343655,0.00034540057352383524
7.22,0.001649669302282497,0.004448353397182081,0.000673962681517315,0.0019062576734041325,0.00024258989648928697,0.0007045561956505186,0.00011734048034284239,0.0003441315151335722
7.23,0.0016423083435446184,0.004432170634435018,0.0006709932425634779,0.0018992877464310554,0.0002415253329779432,0.0007019719105630928,0.00011682604530438567,0.0003428675856080865
7.24,0.001634984304075604,0.0044160525186305866,0.000668038281336214,0.0018923458367453017,0.00024046590065984752,0.0006993980473371519,0.00011631408207557481,0.00034160876023053843
7.25,0.0016276969675574904,0.004399998744657518,0.0006650977162326877,0.0018854318103996293,0.00023941157114493183,0.0006968345558991951,0.00011580457705284708,0.0003403550144338574
7.26,0.0016204461191587916,0.004384009009177625,0.0006621714661932954,0.0018785455342480994,0.00023836231622853532,0.000694281386477924,0.00011529751672090249,0.00033910632379952066
7.2700000000000005,0.0016132315455222868,0.00436808301061381,0.0006592594506967808,0.001871686875939027,0.000237318107889406,0.0006917384896023004,0.00011479288765192663,0.0003378626640566096
7.28,0.0016060530347544733,0.004352220449137634,0.0006563615897575703,0.0018648557039093183,0.00023627891828792436,0.0006892058160988257,0.00011429067650448044,0.000336624011080755
7.29,0.001598910376413687,0.004336421026657711,0.0006534778039192224,0.0018580518873797525,0.00023524471976588135,0.0006866833170897646,0.00011379087002327815,0.0003353903408934711
7.3,0.001591803361498778,0.004320684446806833,0.0006506080142526516,0.0018512752963482093,0.000234215484844702,0.0006841709439906474,0.0001132934550386322,0.00033416162966021234
7.3100000000000005,0.0015847317824382312,0.00430501041493081,0.0006477521423506882,0.0018445258015843402,0.000233191186223225,0.0006816686485083823,0.00011279841846612015,0.0003329378536895411
7.32,0.0015776954330800619,0.004289398638076147,0.0006449101103246369,0.00183780327462435,0.0002321717967777026,0.0006791763826388131,0.00011230574730469733,0.0003317189894327943
7.33,0.0015706941086783832,0.004273848824977999,0.0006420818408001683,0.0018311075877647798,0.00023115728955958037,0.0006766940986645542,0.00011181542863747396,0.0003305050134816412
7.34,0.00156372760588519,0.004258360686050344,0.0006392672569134339,0.001824438614057955,0.00023014763779427572,0.0006742217491536584,0.00011132744963004981,0.00032929590256902674
7.3500000000000005,0.0015567957227378137,0.0042429339333718286,0.0006364662823066247,0.0018177962273058235,0.00022914281487973476,0.0006717592869565081,0.00011084179753073631,0.00032809163356573023
7.36,0.0015498982586490406,0.004227568280675942,0.000633678841125529,0.0018111803020540163,0.00022814279438598817,0.0006693066652036506,0.00011035845966911317,0.00032689218348119775
7.37,0.0015430350143962324,0.004212263443339748,0.0006309048580135368,0.0018045907135878503,0.00022714755005326381,0.0006668638373050761,0.00010987742345580642,0.000325697529462321
7.38,0.0015362057921107786,0.004197019138372227,0.000628144258109864,0.0017980273379269995,0.00022615705579009937,0.0006644307569475538,0.00010939867638271039,0.00032450764879177196
7.390000000000001,0.001529410395268327,0.004181835084401675,0.0006253969670445558,0.0017914900518177235,0.00022517128567278721,0.0006620073780915225,0.00010892220602121139,0.0003233225188866151
7.4,0.0015226486286772367,0.0041667110016669895,0.0006226629109350457,0.0017849787327304245,0.00022419021394448624,0.0006595936549699255,0.00010844800002141053,0.0003221421172981409
7.41,0.0015159202984694753,0.004151646612005233,0.000619942016383046,0.0017784932588541524,0.00022321381501300142,0.0006571895420873219,0.0001079760461129009,0.0003209664217116992
7.42,0.0015092252120895155,0.004136641638840921,0.0006172342104696638,0.0017720335090899986,0.0002222420634503397,0.0006547949942164455,0.00010750633210265814,0.00031979540994397926
7.43,0.0015025631782850102,0.004121695807174697,0.0006145394207527355,0.0017655993630465439,0.00022127493399126674,0.0006524099663955396,0.00010703884587570656,0.00031862905994223256
7.44,0.0014959340070963556,0.004106808843574339,0.0006118575752627198,0.0017591907010356955,0.00022031240153175258,0.0006500344139291903,0.00010657357539378687,0.00031746734978505
7.45,0.0014893375098465889,0.004091980476161494,0.0006091886024991444,0.001752807404066803,0.00021935444112808344,0.0006476682923838295,0.00010611050869469008,0.0003163102576795307
7.46,0.0014827734991323949,0.004077210434602685,0.0006065324314276088,0.001746449353841717,0.00021840102799564054,0.0006453115575866808,0.00010564963389259052,0.0003151577619607271
7.47,0.0014762417888131152,0.0040624984500988726,0.0006038889914753431,0.0017401164327504604,0.00021745213750756776,0.0006429641656248153,0.00010519093917682465,0.00031400984109219987
7.48,0.0014697421940020883,0.004047844255373967,0.0006012582125280996,0.0017338085238652323,0.00021650774519421656,0.0006406260728412105,0.00010473441281155793,0.0003128664736628539
7.49,0.0014632745310564355,0.004033247584664834,0.0005986400249273771,0.0017275255109362453,0.00021556782674081454,0.000638297235834695,0.00010428004313423056,0.00031172763838721584
7.5,0.001456838617567735,0.004018708173712138,0.000596034359465869,0.001721267278387284,0.00021463235798735436,0.0006359776114576166,0.00010382781855688972,0.0003105933141048234
7.51,0.0014504342723528074,0.004004225759748736,0.0005934411473844659,0.0017150337113107095,0.00021370131492703948,0.0006336671568138441,0.0001033777275638581,0.00030946347977911515
7.5200000000000005,0.0014440613154437232,0.003989800081489414,0.0005908603203691465,0.001708824695461797,0.00021277467370506287,0.0006313658292568247,0.00010292975871251109,0.00030833811449548776
7.53,0.0014377195680796984,0.003975430879121888,0.0005882918105474255,0.001702640117255294,0.00021185241061749682,0.0006290735863881403,0.00010248390063227752,0.00030721719746135134
7.54,0.0014314088526961033,0.003961117894296318,0.0005857355504849115,0.0016964798637595924,0.00021093450211095988,0.0006267903860550095,0.00010204014202319645,0.0003061007080059075
7.55,0.001425128992916913,0.003946860870115698,0.0005831914731819765,0.001690343822693674,0.0002100209247800633,0.0006245161863497328,0.00010159847165713831,0.00030498862557803985
7.5600000000000005,0.0014188798135448266,0.003932659551125317,0.0005806595120710911,0.0016842318824210056,0.000209111655367078,0.0006222509456073055,0.00010115887837591764,0.00030388092974614755
7.57,0.00141266114055294,0.003918513683302982,0.0005781396010128281,0.001678143931945042,0.00020820667076126842,0.0006199946224032526,0.00010072135109151503,0.00030277760019614686
7.58,0.001406472801074532,0.0039044230140503067,0.0005756316742928647,0.0016720798609059506,0.00020730594799733826,0.0006177471755520192,0.00010028587878496698,0.0003016786167324703
7.59,0.0014003146233957375,0.003890387292182218,0.0005731356666185405,0.0016660395595751165,0.00020640946425376505,0.000615508564106082,9.985245050614378e-05,0.0003005839592761239
7.6000000000000005,0.0013941864369455548,0.0038764062679187417,0.0005706515131169709,0.0016600229188515891,0.00020551719685324432,0.0006132787473539514,9.942105537374957e-05,0.00029949360786374335
7.61,0.001388088072287963,0.0038624796928729,0.0005681791493301613,0.0016540298302558099,0.0002046291232603581,0.0006110576848177285,9.899168257399005e-05,0.0002984075426473165
7.62,0.0013820193611133735,0.0038486073200444393,0.0005657185112130092,0.0016480601859279465,0.00020374522108090876,0.0006088453362522173,9.856432136057247e-05,0.0002973257438930177
7.63,0.0013759801362294155,0.0038347889038081173,0.0005632695351298622,0.0016421138786211764,0.0002028654680610309,0.0006066416616428705,9.813896105381748e-05,0.00029624819198015295
7.640000000000001,0.0013699702315523865,0.003821024199905765,0.0005608321578512987,0.0016361908016986337,0.0002019898420863031,0.0006044466212042909,9.771559104054806e-05,0.0002951748674009935
7.65,0.0013639894820992593,0.003807312965436571,0.0005584063165521291,0.0016302908491285795,0.0002011183211797496,0.0006022601753783996,9.729420077364548e-05,0.0002941057507596101
7.66,0.0013580377239799102,0.003793654958848147,0.0005559919488064002,0.00162441391548096,0.0002002508835025063,0.0006000822848337695,9.687477977149417e-05,0.00029304082277098464
7.67,0.001352114794387349,0.0037800499399273657,0.0005535889925859516,0.0016185598959223002,0.00019938750735093436,0.0005979129104625724,9.645731761698251e-05,0.0002919800642603443
7.68,0.001346220531591169,0.003766497669791702,0.0005511973862578623,0.0016127286862120949,0.00019852817115728616,0.0005957520133797467,9.604180395794693e-05,0.0002909234561626617
7.69,0.0013403547749279987,0.003752997910879685,0.0005488170685796767,0.0016069201826983681,0.00019767285348726293,0.000593599554922386,9.562822850583963e-05,0.0002898709795208787
7.7,0.0013345173647938413,0.0037395504269424062,0.0005464479786985166,0.00160113428231351,0.00019682153304068084,0.0005914554966451324,9.521658103628372e-05,0.0002888226154860174
7.71,0.0013287081426369696,0.003726154983035246,0.0005440900561465289,0.0015953708825711121,0.00019597418864891747,0.0005893198003227851,9.480685138729683e-05,0.00028777834531673596
7.72,0.0013229269509485997,0.0037128113455087153,0.0005417432408388878,0.0015896298815605836,0.00019513079927502286,0.0005871924279457486,9.439902945973522e-05,0.0002867381503778854
7.73,0.001317173633255897,0.0036995192819994083,0.0005394074730712406,0.001583911177944597,0.00019429134401194315,0.0005850733417194776,9.399310521696069e-05,0.00028570201214012103
7.74,0.0013114480341139823,0.0036862785614222293,0.0005370826935162665,0.0015782146709534262,0.00019345580208252056,0.0005829625040629227,9.358906868350836e-05,0.00028466991217851456
7.75,0.0013057499990974941,0.00367308895396129,0.0005347688432207898,0.001572540260382671,0.000192624152837384,0.0005808598776071427,9.318690994541967e-05,0.0002836418321724432
7.76,0.0013000793747947048,0.003659950231061637,0.0005324658636038926,0.0015668878465879277,0.00019179637575528208,0.0005787654251933616,9.278661915024244e-05,0.0002826177539049235
7.7700000000000005,0.0012944360087971951,0.0036468621654214828,0.0005301736964532511,0.0015612573304825128,0.00019097245044130684,0.0005766791098724688,9.238818650458835e-05,0.00028159765926161207
7.78,0.0012888197496947473,0.003633824530982266,0.000527892283922804,0.0015556486135320235,0.00019015235662622754,0.0005746008949024661,9.199160227657543e-05,0.00028058153023008403
7.79,0.0012832304470670186,0.0036208371029222697,0.000525621568530199,0.001550061597751784,0.00018933607416538045,0.000572530743747468,9.159685679238638e-05,0.0002795693488993334
7.8,0.0012776679514754363,0.003607899657647462,0.0005233614931537955,0.001544496185701738,0.0001885235830382248,0.0005704686200764253,9.120394043860003e-05,0.0002785610974584962
7.8100000000000005,0.0012721321144568698,0.0035950119727830576,0.0005211120010299997,0.0015389522804842848,0.00018771486334734355,0.0005684144877614039,9.081284365963782e-05,0.00027755675819668424
7.82,0.0012666227885154147,0.0035821738271669123,0.0005188730357514881,0.001533429785739504,0.00018690989531688906,0.0005663683108767525,9.042355695876303e-05,0.00027655631350270715
7.83,0.0012611398271153984,0.0035693850008393646,0.0005166445412635445,0.0015279286056417152,0.00018610865929258313,0.0005643300536971041,9.003607089663745e-05,0.00027555974586329635
7.84,0.0012556830846748301,0.0035566452750367405,0.0005144264618615058,0.001522448644895591,0.00018531113574060676,0.0005622996806958214,8.965037609132143e-05,0.0002745670378628273
7.8500000000000005,0.0012502524165568518,0.0035439544321841376,0.0005122187421890967,0.0015169898087328826,0.0001845173052464899,0.0005602771565438869,8.926646321838483e-05,0.00027357817218354175
7.86,0.0012448476790646312,0.0035313122558850996,0.0005100213272353216,0.0015115520029090335,0.00018372714851411232,0.0005582624461092367,8.888432300957483e-05,0.00027259313160321597
7.87,0.0012394687294325912,0.0035187185309161206,0.0005078341623311333,0.0015061351336988493,0.0001829406463651484,0.00055625551445454,8.850394625314895e-05,0.0002716118989960492
7.88,0.0012341154258201925,0.0035061730432178195,0.0005056571931491005,0.0015007391078937227,0.00018215777973873415,0.0005542563268354783,8.81253237930979e-05,0.0002706344573309982
7.890000000000001,0.0012287876273048282,0.0034936755798885555,0.0005034903656984113,0.0014953638327974694,0.00018137852968969082,0.0005522648487012449,8.774844652892355e-05,0.0002696607896718328
7.9,0.0012234851938756064,0.003481225929174825,0.0005013336263242074,0.0014900092162233869,0.00018060287738785874,0.0005502810456905483,8.737330541508381e-05,0.0002686908791749709
7.91,0.001218207986425246,0.0034688238804652105,0.0004991869217044753,0.00148467516649059,0.00017983080411831942,0.000548304883632722,8.699989146043752e-05,0.0002677247090917545
7.92,0.001212955866744525,0.003456469224282388,0.0004970501988476039,0.0014793615924201253,0.00017906229127906403,0.0005463363285453937,8.66281957285775e-05,0.00026676226276456383
7.930000000000001,0.0012077286975155088,0.0034441617522762424,0.0004949234050900531,0.0014740684033327511,0.00017829732038088242,0.0005443753466328749,8.625820933683137e-05,0.0002658035236284828
7.94,0.001202526342303778,0.0034319012572156526,0.000492806488094133,0.0014687955090437188,0.00017753587304691898,0.0005424219042851064,8.588992345559543e-05,0.00026484847520891197
7.95,0.0011973486655529886,0.003419687532981941,0.0004906993958450068,0.0014635428198618294,0.0001767779310116735,0.0005404759680772697,8.55233293087787e-05,0.00026389710112340037
7.96,0.001192195532578877,0.0034075203745606575,0.0004886020766494692,0.0014583102465842157,0.00017602347611955782,0.0005385375047675667,8.515841817302583e-05,0.00026294938507814836
7.97,0.0011870668095605996,0.0033953995780349744,0.00048651447913272694,0.0014530977004926227,0.00017527249032522896,0.0005366064812954985,8.479518137738395e-05,0.0002620053108685627
7.98,0.001181962363536404,0.003383324940579191,0.0004844365522361782,0.001447905093352353,0.00017452495569147963,0.0005346828647819768,8.443361030308072e-05,0.0002610648623800893
7.99,0.0011768820623966336,0.003371296260450407,0.00048236824521608046,0.001442732337407604,0.0001737808543897934,0.0005327666225273808,8.407369638196993e-05,0.00026012802358510445
8.0,0.0011718257748768446,0.003359313336982084,0.00048030950763933156,0.001437579345377693,0.0001730401686990124,0.000530857722009892,8.371543109830792e-05,0.00025919477854402517

